First close-coupling study of the excitation of a large cyclic molecule: collision of c-C5H6 with He

Recent astronomical observations revealed an increasing molecular complexity in the interstellar medium through the detection of a series of large cyclic carbon species. To correctly interpret these detections, a complex analysis is necessary that takes into account the non-local thermodynamic equilibrium (non-LTE) conditions of the emitting media (e.g. when energy level populations deviate from a Boltzman distribution). This requires proper state-to-state collisional data for the excitation and de-excitation processes of the molecular levels. Cyclopentadiene (c-C5H6), which was recently detected in multiple cold interstellar clouds, is extensively studied in many aspects due to its large importance for chemistry in general. At the same time, there are no collisional data available for this species, which are necessary for a more precise interpretation of the corresponding detections. In this work, we first provide an accurate 3D rigid-rotor interaction potential for the [c-C5H6 + He] complex from high-level of ab initio theories, which has been used to study their inelastic collision by the exact close coupling quantum scattering method. To the best of our knowledge, this is the first study where this method is systematically applied to treat the dynamics of molecular collisions involving more than ten atoms. We also analyse the collisional propensity rules and the differences in contrast to calculations, where the approximate coupled states scattering methods is used.

==> C5H6-He_PES.dat <==
*** RADIAL EXPANSION TERMS OF THE C5H6 + HE INTERACTION POTENTIAL ***
### AB INITIO DATA: CCSD(T)-F12B/AVTZ
### THE RADIAL TERMS ARE IN WAVENUMBERS (CM-1)
### THE {L,M} TERMS ARE DEFINED BY TWO INTEGER NUMBERS BEFORE THE EXPANSION COEFFICIENTS
### DISTANCES ARE GIVEN IN BOHRS AND DEFINED FOR THE INTERVAL FROM 5.0 TO 26.0 BOHR
### WITH A STEP SIZE OF 0.25 BOHR (A TOTAL OF 85 RADIAL COEFFICIENTS FOR EACH {L,M} TEMRS)

    0    0
  7.041457E+04  4.712186E+04  3.106442E+04  2.019057E+04  1.291980E+04  8.122212E+03  5.003652E+03  3.007672E+03  1.751056E+03  9.741791E+02  5.039026E+02  2.264823E+02  6.841528E+01 -1.714187E+01 -5.962141E+01 -7.723561E+01 -8.104778E+01 -7.766416E+01 -7.093060E+01 -6.301413E+01 -5.506146E+01 -4.765270E+01 -4.100978E+01 -3.520878E+01 -3.021378E+01 -2.594561E+01 -2.232227E+01 -1.924261E+01 -1.663961E+01 -1.443022E+01 -1.255006E+01 -1.095088E+01 -9.586112E+00 -8.415332E+00 -7.406347E+00 -6.542784E+00 -5.801216E+00 -5.139101E+00 -4.589881E+00 -4.102745E+00 -3.670860E+00 -3.294645E+00 -2.964770E+00 -2.671625E+00 -2.411583E+00 -2.182027E+00 -1.978112E+00 -1.795304E+00 -1.632000E+00 -1.486953E+00 -1.357346E+00 -1.240390E+00 -1.134911E+00 -1.040077E+00 -9.545467E-01 -8.770327E-01 -8.068356E-01 -7.433500E-01 -6.858051E-01 -6.334418E-01 -5.857352E-01 -5.422278E-01 -5.025395E-01 -4.662957E-01 -4.331356E-01 -4.027153E-01 -3.747966E-01 -3.491758E-01 -3.256416E-01 -3.039941E-01 -2.840725E-01 -2.657176E-01 -2.487815E-01 -2.331186E-01 -2.186257E-01 -2.052120E-01 -1.927811E-01 -1.812560E-01 -1.705870E-01 -1.607325E-01 -1.516570E-01 -1.433203E-01 -1.356796E-01 -1.286870E-01 -1.223053E-01
    1    0
  6.308129E+02  2.381077E+02  3.291524E+01 -7.300643E+01 -1.142579E+02 -1.165499E+02 -1.015256E+02 -8.120361E+01 -6.155710E+01 -4.504719E+01 -3.224211E+01 -2.275657E+01 -1.593812E+01 -1.115980E+01 -7.853562E+00 -5.585711E+00 -4.032619E+00 -2.964286E+00 -2.223400E+00 -1.701173E+00 -1.326538E+00 -1.051159E+00 -8.429270E-01 -6.837310E-01 -5.641574E-01 -4.655437E-01 -3.891527E-01 -3.203005E-01 -2.746543E-01 -2.339260E-01 -2.017501E-01 -1.723028E-01 -1.534734E-01 -1.332133E-01 -1.173563E-01 -9.824304E-02 -9.307501E-02 -7.307246E-02 -7.504488E-02 -6.642801E-02 -5.689612E-02 -5.175100E-02 -4.847131E-02 -4.460677E-02 -4.025216E-02 -3.602030E-02 -3.246479E-02 -2.982114E-02 -2.755450E-02 -2.514047E-02 -2.285362E-02 -2.102656E-02 -1.945173E-02 -1.784994E-02 -1.633042E-02 -1.503238E-02 -1.391768E-02 -1.291314E-02 -1.200262E-02 -1.118227E-02 -1.045650E-02 -9.828706E-03 -9.275816E-03 -8.772563E-03 -8.291719E-03 -7.812444E-03 -7.346802E-03 -6.906173E-03 -6.507924E-03 -6.163247E-03 -5.863408E-03 -5.596004E-03 -5.346758E-03 -5.105223E-03 -4.868434E-03 -4.639421E-03 -4.419343E-03 -4.206872E-03 -4.000660E-03 -3.797815E-03 -3.597167E-03 -3.401329E-03 -3.206217E-03 -3.018609E-03 -2.836222E-03
    2    0
  2.605571E+04  1.728397E+04  1.132203E+04  7.317383E+03  4.663307E+03  2.926604E+03  1.807935E+03  1.097630E+03  6.530291E+02  3.788718E+02  2.126111E+02  1.135747E+02  5.589810E+01  2.327831E+01  5.568361E+00 -3.441843E+00 -7.516751E+00 -8.885898E+00 -8.848869E+00 -8.144318E+00 -7.182698E+00 -6.174376E+00 -5.231794E+00 -4.391574E+00 -3.666513E+00 -3.056377E+00 -2.544507E+00 -2.117427E+00 -1.769354E+00 -1.478891E+00 -1.243303E+00 -1.048606E+00 -8.892941E-01 -7.564654E-01 -6.517683E-01 -5.590202E-01 -4.802176E-01 -4.160879E-01 -3.654818E-01 -3.127674E-01 -2.746081E-01 -2.415792E-01 -2.116051E-01 -1.864470E-01 -1.650080E-01 -1.458747E-01 -1.291674E-01 -1.151445E-01 -1.030407E-01 -9.203444E-02 -8.211379E-02 -7.342258E-02 -6.585129E-02 -5.923294E-02 -5.344183E-02 -4.835061E-02 -4.382246E-02 -3.973607E-02 -3.603029E-02 -3.267774E-02 -2.967287E-02 -2.701797E-02 -2.466733E-02 -2.257420E-02 -2.067837E-02 -1.894024E-02 -1.734530E-02 -1.588659E-02 -1.455999E-02 -1.335879E-02 -1.226376E-02 -1.125910E-02 -1.032524E-02 -9.448734E-03 -8.634306E-03 -7.890237E-03 -7.229836E-03 -6.654349E-03 -6.137252E-03 -5.638330E-03 -5.124424E-03 -4.564463E-03 -3.944686E-03 -3.256782E-03 -2.486467E-03
    2    2
  3.367142E+04  2.261024E+04  1.497100E+04  9.801527E+03  6.338221E+03  4.042999E+03  2.541530E+03  1.572445E+03  9.556002E+02  5.686181E+02  3.294871E+02  1.841210E+02  9.742206E+01  4.691172E+01  1.837717E+01  2.948152E+00 -4.817087E+00 -8.225784E+00 -9.252691E+00 -9.053645E+00 -8.277520E+00 -7.287960E+00 -6.274867E+00 -5.328476E+00 -4.492672E+00 -3.769538E+00 -3.158894E+00 -2.644856E+00 -2.218993E+00 -1.864769E+00 -1.569404E+00 -1.327152E+00 -1.126561E+00 -9.578570E-01 -8.135976E-01 -6.983168E-01 -6.070431E-01 -5.205167E-01 -4.503630E-01 -3.964802E-01 -3.460834E-01 -3.048955E-01 -2.708197E-01 -2.394050E-01 -2.111428E-01 -1.872333E-01 -1.667302E-01 -1.484987E-01 -1.325512E-01 -1.190092E-01 -1.071990E-01 -9.644315E-02 -8.678750E-02 -7.839741E-02 -7.100563E-02 -6.433279E-02 -5.836937E-02 -5.312065E-02 -4.841349E-02 -4.407846E-02 -4.014862E-02 -3.668401E-02 -3.363965E-02 -3.094498E-02 -2.853275E-02 -2.634131E-02 -2.434619E-02 -2.252727E-02 -2.087042E-02 -1.935814E-02 -1.797297E-02 -1.670356E-02 -1.553349E-02 -1.444984E-02 -1.344590E-02 -1.252690E-02 -1.168329E-02 -1.090922E-02 -1.017517E-02 -9.444745E-03 -8.681091E-03 -7.860185E-03 -6.995935E-03 -6.117017E-03 -5.244047E-03
    3    0
 -2.591779E+03 -1.931386E+03 -1.398477E+03 -1.003622E+03 -7.073722E+02 -4.875315E+02 -3.280187E+02 -2.155302E+02 -1.384732E+02 -8.703954E+01 -5.355792E+01 -3.222712E+01 -1.890815E+01 -1.076169E+01 -5.887218E+00 -3.030200E+00 -1.405622E+00 -5.161101E-01 -5.110364E-02  1.704049E-01  2.593186E-01  2.819376E-01  2.647073E-01  2.374313E-01  2.058052E-01  1.752332E-01  1.452567E-01  1.214865E-01  1.037200E-01  8.885735E-02  7.458246E-02  6.336141E-02  5.534946E-02  4.961604E-02  4.022117E-02  3.375456E-02  3.470915E-02  1.695740E-02  2.499198E-02  2.433258E-02  2.041887E-02  2.016511E-02  2.065174E-02  1.866559E-02  1.583380E-02  1.427481E-02  1.353018E-02  1.263015E-02  1.165721E-02  1.084792E-02  1.009485E-02  9.267077E-03  8.406170E-03  7.568901E-03  6.861908E-03  6.337505E-03  5.898868E-03  5.442900E-03  4.987515E-03  4.569486E-03  4.206359E-03  3.909666E-03  3.661645E-03  3.445558E-03  3.238431E-03  3.025371E-03  2.812539E-03  2.607992E-03  2.424191E-03  2.267059E-03  2.125877E-03  1.996961E-03  1.868698E-03  1.734407E-03  1.595967E-03  1.462359E-03  1.338030E-03  1.225834E-03  1.118053E-03  1.001770E-03  8.655715E-04  7.039731E-04  5.219104E-04  3.320466E-04  1.395656E-04
    3    2
 -6.175781E+03 -4.097062E+03 -2.702141E+03 -1.764331E+03 -1.138636E+03 -7.237233E+02 -4.535047E+02 -2.799761E+02 -1.699888E+02 -1.012925E+02 -5.900334E+01 -3.336706E+01 -1.808245E+01 -9.169450E+00 -4.099082E+00 -1.323498E+00  1.178297E-01  7.982536E-01  1.056595E+00  1.093694E+00  1.022171E+00  9.060688E-01  7.746711E-01  6.508561E-01  5.383770E-01  4.433661E-01  3.624633E-01  2.985959E-01  2.429790E-01  1.991952E-01  1.655013E-01  1.390711E-01  1.146849E-01  9.827617E-02  8.397705E-02  7.720785E-02  5.714940E-02  5.545388E-02  4.451207E-02  3.775954E-02  3.608982E-02  3.040000E-02  2.360257E-02  2.043065E-02  1.917250E-02  1.724908E-02  1.481747E-02  1.262993E-02  1.083506E-02  9.416899E-03  8.239732E-03  7.186273E-03  6.336276E-03  5.792675E-03  5.355530E-03  4.848421E-03  4.322051E-03  3.858102E-03  3.475797E-03  3.162110E-03  2.884878E-03  2.610342E-03  2.345426E-03  2.104391E-03  1.903723E-03  1.751501E-03  1.635276E-03  1.535809E-03  1.432951E-03  1.312541E-03  1.179247E-03  1.047980E-03  9.280953E-04  8.301641E-04  7.520004E-04  6.917170E-04  6.427418E-04  6.012210E-04  5.556310E-04  4.952522E-04  4.090249E-04  2.880103E-04  1.345806E-04 -3.667392E-05 -2.201130E-04
    4    0
 6.331051E+03  4.083024E+03  2.596392E+03  1.628378E+03  1.009060E+03  6.191068E+02  3.762721E+02  2.265733E+02  1.351669E+02  7.988040E+01  4.671155E+01  2.694043E+01  1.527035E+01  8.451587E+00  4.522376E+00  2.291117E+00  1.051099E+00  3.807845E-01  3.508582E-02 -1.287893E-01 -1.962658E-01 -2.133789E-01 -1.994933E-01 -1.793496E-01 -1.505144E-01 -1.258226E-01 -9.998421E-02 -8.111600E-02 -6.092401E-02 -4.699970E-02 -3.738873E-02 -3.143375E-02 -2.527854E-02 -2.232988E-02 -1.974510E-02 -1.721635E-02 -1.486104E-02 -7.329746E-03 -8.080134E-03 -6.797324E-03 -6.803658E-03 -5.900661E-03 -4.901926E-03 -5.553711E-03 -6.462755E-03 -6.002789E-03 -4.967985E-03 -4.388609E-03 -4.065563E-03 -3.622735E-03 -3.220240E-03 -3.053386E-03 -2.898745E-03 -2.507326E-03 -2.036325E-03 -1.677247E-03 -1.437401E-03 -1.286489E-03 -1.205149E-03 -1.167027E-03 -1.127958E-03 -1.047545E-03 -9.311099E-04 -8.031808E-04 -6.833033E-04 -5.872963E-04 -5.163831E-04 -4.634064E-04 -4.282568E-04 -4.015290E-04 -3.876186E-04 -3.800973E-04 -3.800337E-04 -3.846502E-04 -3.912891E-04 -3.938526E-04 -3.882673E-04 -3.750825E-04 -3.621823E-04 -3.610578E-04 -3.820129E-04 -4.416071E-04 -5.565963E-04 -7.468311E-04 -1.027188E-03
    4    2
 6.019247E+03  3.991074E+03  2.613071E+03  1.700864E+03  1.099416E+03  7.015656E+02  4.424242E+02  2.755350E+02  1.692860E+02  1.024847E+02  6.113492E+01  3.584588E+01  2.059694E+01  1.154487E+01  6.263884E+00  3.244105E+00  1.558383E+00  6.481071E-01  1.773110E-01 -5.040267E-02 -1.463860E-01 -1.737633E-01 -1.714186E-01 -1.558968E-01 -1.344406E-01 -1.142223E-01 -9.533066E-02 -7.739901E-02 -6.388967E-02 -5.245613E-02 -4.258328E-02 -3.283638E-02 -2.749960E-02 -1.991526E-02 -1.605366E-02 -1.039340E-02 -6.695569E-03 -5.802310E-03 -3.679189E-03 -2.899063E-04  4.950401E-04  1.037027E-04 -2.087800E-04  1.165800E-04  7.156849E-04  1.105669E-03  1.353626E-03  1.573450E-03  1.580871E-03  1.239244E-03  9.282661E-04  9.962626E-04  1.150397E-03  1.040358E-03  8.247956E-04  7.043592E-04  6.361290E-04  5.501026E-04  4.792011E-04  4.667389E-04  4.729133E-04  4.564834E-04  4.180427E-04  3.665852E-04  3.156792E-04  2.745081E-04  2.441468E-04  2.229186E-04  2.118549E-04  2.078929E-04  2.081446E-04  2.073333E-04  2.020362E-04  1.901326E-04  1.685049E-04  1.391532E-04  1.007240E-04  5.379306E-05 -2.253625E-06 -6.309611E-05 -1.292399E-04 -2.028311E-04 -3.050636E-04 -4.592675E-04 -6.909339E-04
    4    4
 1.845046E+04  1.219000E+04  7.959988E+03  5.154934E+03  3.303584E+03  2.091387E+03  1.306399E+03  8.043611E+02  4.875396E+02  2.905611E+02  1.697981E+02  9.686371E+01  5.355630E+01  2.833492E+01  1.397709E+01  6.040279E+00  1.832202E+00 -2.628643E-01 -1.196219E+00 -1.512022E+00 -1.517729E+00 -1.384499E+00 -1.197843E+00 -1.006861E+00 -8.292612E-01 -6.744812E-01 -5.432650E-01 -4.366725E-01 -3.462632E-01 -2.750539E-01 -2.168507E-01 -1.732668E-01 -1.371479E-01 -1.084982E-01 -8.431268E-02 -6.716739E-02 -5.860196E-02 -4.969878E-02 -3.686198E-02 -2.989488E-02 -2.468861E-02 -2.174022E-02 -1.971984E-02 -1.679731E-02 -1.381048E-02 -1.188819E-02 -1.070402E-02 -9.661794E-03 -8.569312E-03 -7.373815E-03 -6.224439E-03 -5.284273E-03 -4.563364E-03 -4.033124E-03 -3.557571E-03 -3.040052E-03 -2.577741E-03 -2.270366E-03 -2.040440E-03 -1.797853E-03 -1.569369E-03 -1.396589E-03 -1.269508E-03 -1.160648E-03 -1.046166E-03 -9.080939E-04 -7.599685E-04 -6.226253E-04 -5.161951E-04 -4.552530E-04 -4.255561E-04 -4.087413E-04 -3.813318E-04 -3.309615E-04 -2.623837E-04 -1.896476E-04 -1.235036E-04 -7.649332E-05 -5.603039E-05 -7.025825E-05 -1.208842E-04 -2.134728E-04 -3.232904E-04 -4.339799E-04 -5.195352E-04
    5    0
  2.771779E+04  1.834183E+04  1.201002E+04  7.810311E+03  5.036466E+03  3.216607E+03  2.033167E+03  1.271471E+03  7.865169E+02  4.810755E+02  2.908232E+02  1.735212E+02  1.019636E+02  5.881164E+01  3.310930E+01  1.801175E+01  9.298800E+00  4.379428E+00  1.683461E+00  2.679190E-01 -4.236412E-01 -7.150584E-01 -7.951443E-01 -7.672992E-01 -6.894056E-01 -5.941991E-01 -4.981965E-01 -4.103430E-01 -3.320487E-01 -2.662565E-01 -2.122551E-01 -1.688724E-01 -1.323315E-01 -1.045338E-01 -8.131386E-02 -6.238817E-02 -4.819333E-02 -3.722751E-02 -3.037465E-02 -2.554781E-02 -1.960784E-02 -1.565813E-02 -1.346497E-02 -1.170220E-02 -1.009121E-02 -8.660447E-03 -7.421024E-03 -6.391007E-03 -5.606266E-03 -5.043997E-03 -4.505706E-03 -3.830641E-03 -3.182105E-03 -2.740938E-03 -2.475182E-03 -2.289155E-03 -2.081986E-03 -1.788742E-03 -1.475776E-03 -1.222158E-03 -1.028136E-03 -8.805238E-04 -7.649817E-04 -6.712482E-04 -5.846454E-04 -4.999555E-04 -4.194847E-04 -3.499881E-04 -3.001557E-04 -2.740036E-04 -2.636161E-04 -2.682265E-04 -2.740240E-04 -2.778470E-04 -2.670116E-04 -2.414324E-04 -1.883156E-04 -1.089030E-04 -1.294718E-05  8.711043E-05  1.801550E-04  2.584189E-04  3.419603E-04  4.545632E-04  6.285915E-04
    5    2
 -3.376686E+04 -2.230586E+04 -1.462440E+04 -9.534066E+03 -6.165811E+03 -3.945616E+03 -2.497790E+03 -1.563614E+03 -9.675784E+02 -5.916630E+02 -3.573185E+02 -2.127830E+02 -1.246624E+02 -7.159577E+01 -4.005267E+01 -2.158453E+01 -1.097119E+01 -5.013920E+00 -1.775673E+00 -9.895200E-02  7.000253E-01  1.017871E+00  1.080789E+00  1.020449E+00  9.063874E-01  7.767761E-01  6.493536E-01  5.360022E-01  4.365109E-01  3.532920E-01  2.854654E-01  2.320118E-01  1.852997E-01  1.515689E-01  1.200959E-01  9.773476E-02  8.080979E-02  6.387554E-02  5.423838E-02  4.635163E-02  3.900163E-02  3.372799E-02  2.954966E-02  2.524513E-02  2.137469E-02  1.867698E-02  1.663782E-02  1.458959E-02  1.259672E-02  1.085026E-02  9.391168E-03  8.205390E-03  7.227437E-03  6.374018E-03  5.607826E-03  4.897596E-03  4.276198E-03  3.777952E-03  3.371086E-03  3.018024E-03  2.701103E-03  2.409197E-03  2.138873E-03  1.891967E-03  1.669833E-03  1.470761E-03  1.297327E-03  1.149408E-03  1.028823E-03  9.354291E-04  8.660071E-04  8.148986E-04  7.820402E-04  7.601315E-04  7.389542E-04  7.086954E-04  6.535360E-04  5.716654E-04  4.839873E-04  4.141620E-04  3.900488E-04  4.299816E-04  5.203547E-04  6.421650E-04  7.745042E-04
    5    4
 7.711610E+03  5.136380E+03  3.386928E+03  2.219248E+03  1.441555E+03  9.285047E+02  5.918441E+02  3.732532E+02  2.328889E+02  1.437244E+02  8.768403E+01  5.281139E+01  3.136075E+01  1.829875E+01  1.043584E+01  5.764209E+00  3.032624E+00  1.467355E+00  5.938984E-01  1.254649E-01 -1.101418E-01 -2.159870E-01 -2.481273E-01 -2.451785E-01 -2.231817E-01 -1.960873E-01 -1.653032E-01 -1.396321E-01 -1.134016E-01 -9.202384E-02 -7.415933E-02 -5.862980E-02 -4.729363E-02 -3.701289E-02 -2.973197E-02 -1.895541E-02 -1.987565E-02 -1.877785E-02 -1.160647E-02 -9.395958E-03 -6.021657E-03 -5.342613E-03 -6.201938E-03 -5.783116E-03 -4.480063E-03 -3.318318E-03 -2.662599E-03 -2.585311E-03 -2.619181E-03 -2.318801E-03 -1.875311E-03 -1.567709E-03 -1.390699E-03 -1.249883E-03 -1.106247E-03 -9.241840E-04 -7.529152E-04 -6.497465E-04 -5.813350E-04 -5.074742E-04 -4.291294E-04 -3.609496E-04 -3.032024E-04 -2.517602E-04 -2.047809E-04 -1.607505E-04 -1.200064E-04 -8.848551E-05 -7.146104E-05 -7.021362E-05 -7.827066E-05 -8.507445E-05 -8.324757E-05 -6.688918E-05 -4.093482E-05 -1.509573E-05  6.608765E-06  1.588694E-05  2.330322E-05  3.841673E-05  7.616789E-05  1.453571E-04  2.458950E-04  3.753905E-04  5.367029E-04
    6    0
 -9.037050E+03 -5.879761E+03 -3.830486E+03 -2.500182E+03 -1.625953E+03 -1.045869E+03 -6.658831E+02 -4.193598E+02 -2.611431E+02 -1.608256E+02 -9.795997E+01 -5.895845E+01 -3.500129E+01 -2.047864E+01 -1.176140E+01 -6.591144E+00 -3.571927E+00 -1.840519E+00 -8.682306E-01 -3.385728E-01 -6.313867E-02  6.901320E-02  1.221577E-01  1.352679E-01  1.279671E-01  1.144890E-01  9.402568E-02  7.775667E-02  6.390629E-02  5.057728E-02  4.004597E-02  3.226261E-02  2.671931E-02  2.162237E-02  1.982802E-02  1.663610E-02  1.457013E-02  4.967019E-03  9.941390E-03  7.607807E-03  7.216510E-03  6.517248E-03  5.185495E-03  4.690023E-03  4.611778E-03  4.232496E-03  3.605555E-03  2.936533E-03  2.495816E-03  2.410856E-03  2.277602E-03  1.742357E-03  1.180940E-03  9.813312E-04  9.666787E-04  8.706756E-04  7.181285E-04  5.988660E-04  5.197966E-04  4.709099E-04  4.355530E-04  3.966468E-04  3.564234E-04  3.138730E-04  2.711056E-04  2.280288E-04  1.936915E-04  1.650386E-04  1.527489E-04  1.512079E-04  1.607369E-04  1.632997E-04  1.504434E-04  1.155942E-04  6.866040E-05  2.577293E-05 -8.377028E-06 -1.798902E-05 -1.818992E-06  3.192329E-05  8.145525E-05  1.455608E-04  2.382960E-04  3.738648E-04  5.709229E-04
    6    2
 2.940464E+03  1.892529E+03  1.205497E+03  7.725301E+02  4.967971E+02  3.176497E+02  2.014309E+02  1.264085E+02  7.835210E+01  4.801412E+01  2.914558E+01  1.749792E+01  1.036300E+01  6.058214E+00  3.490849E+00  1.971703E+00  1.087415E+00  5.801084E-01  2.935789E-01  1.341487E-01  4.729610E-02  2.935403E-04 -2.236574E-02 -3.261416E-02 -3.608480E-02 -3.536354E-02 -3.115167E-02 -2.725448E-02 -2.309322E-02 -1.800074E-02 -1.431794E-02 -1.190410E-02 -7.663681E-03 -5.953364E-03 -4.233373E-03 -3.163388E-03 -1.285755E-03  1.369034E-03 -1.877483E-03  6.654496E-04  1.409180E-03  1.052933E-03  7.812705E-04  6.924726E-04  5.703993E-04  2.592345E-04  2.016060E-05  1.138964E-04  2.402116E-04  1.064675E-04 -6.809512E-05 -3.762665E-05  5.449327E-05  5.326956E-05  1.606741E-05  4.097423E-05  8.194227E-05  7.257775E-05  4.854309E-05  5.128153E-05  6.693867E-05  7.287963E-05  6.564976E-05  5.384895E-05  3.910838E-05  2.570165E-05  1.530529E-05  6.348153E-06 -2.536600E-07 -3.900670E-06 -7.230673E-06 -1.381671E-05 -2.610333E-05 -4.574483E-05 -6.726200E-05 -8.398127E-05 -9.003840E-05 -8.001886E-05 -5.872666E-05 -3.728275E-05 -2.340816E-05 -1.876351E-05  2.234071E-06  6.682578E-05  2.078616E-04
    6    4
 5.916639E+03  3.786186E+03  2.419430E+03  1.545432E+03  9.833395E+02  6.190847E+02  3.861101E+02  2.383449E+02  1.454189E+02  8.762505E+01  5.213663E+01  3.056131E+01  1.762010E+01  9.957941E+00  5.477685E+00  2.906982E+00  1.455171E+00  6.566578E-01  2.294848E-01  1.232000E-02 -8.843845E-02 -1.278703E-01 -1.334800E-01 -1.259127E-01 -1.092784E-01 -9.147638E-02 -7.428832E-02 -6.075944E-02 -4.535270E-02 -3.529475E-02 -2.774506E-02 -1.989925E-02 -1.518006E-02 -9.394061E-03 -7.947396E-03 -4.634421E-03 -4.675331E-03  1.095388E-03 -1.359106E-03  1.069669E-04 -3.875895E-04 -1.390571E-03 -1.780865E-03 -1.616099E-03 -1.129016E-03 -6.115609E-04 -3.777135E-04 -5.582252E-04 -6.885474E-04 -3.595128E-04  4.080952E-06 -5.307127E-05 -2.793112E-04 -3.557731E-04 -3.198982E-04 -2.890370E-04 -2.522627E-04 -1.781819E-04 -1.174815E-04 -1.150355E-04 -1.295905E-04 -1.133698E-04 -7.265593E-05 -2.891473E-05 -3.089503E-06 -9.654390E-06 -3.532406E-05 -6.510106E-05 -7.943011E-05 -6.666687E-05 -3.481501E-05  2.169140E-06  3.109053E-05  4.346185E-05  4.220715E-05  3.599945E-05  3.296393E-05  3.975768E-05  5.391296E-05  7.953390E-05  1.146033E-04  1.586519E-04  2.051385E-04  2.458352E-04  2.707816E-04
    6    6
 9.559374E+03  6.122073E+03  3.893723E+03  2.472973E+03  1.562175E+03  9.787107E+02  6.069644E+02  3.720118E+02  2.250062E+02  1.344227E+02  7.913164E+01  4.579223E+01  2.596837E+01  1.435927E+01  7.678475E+00  3.909527E+00  1.838036E+00  7.356334E-01  1.725357E-01 -9.074486E-02 -1.994750E-01 -2.284744E-01 -2.215845E-01 -1.999098E-01 -1.684816E-01 -1.415634E-01 -1.141754E-01 -9.159246E-02 -7.076383E-02 -5.714469E-02 -4.403006E-02 -3.567912E-02 -2.550678E-02 -1.951694E-02 -1.549398E-02 -1.013768E-02 -9.214522E-03 -5.622248E-03 -6.474890E-03 -2.749681E-03 -2.114602E-03 -2.306810E-03 -2.123279E-03 -1.780762E-03 -1.424907E-03 -1.159260E-03 -1.004928E-03 -9.371953E-04 -9.220018E-04 -9.020621E-04 -8.338697E-04 -6.885811E-04 -5.060363E-04 -3.517082E-04 -2.611818E-04 -2.533238E-04 -2.725535E-04 -2.574263E-04 -1.989930E-04 -1.147952E-04 -5.453583E-05 -5.475854E-05 -9.643924E-05 -1.532139E-04 -1.874806E-04 -1.782503E-04 -1.352084E-04 -7.512647E-05 -1.938111E-05  1.936502E-05  3.917724E-05  3.842726E-05  2.115866E-05 -1.209009E-05 -5.298439E-05 -8.430973E-05 -9.883954E-05 -8.419075E-05 -4.147108E-05  2.199601E-05  1.059778E-04  1.998480E-04  2.692514E-04  2.773522E-04  1.869260E-04
    7    0
 -1.205846E+03 -7.839723E+02 -5.154893E+02 -3.441904E+02 -2.305758E+02 -1.506820E+02 -9.726631E+01 -6.203605E+01 -3.917509E+01 -2.456399E+01 -1.523833E+01 -9.356339E+00 -5.700001E+00 -3.445029E+00 -2.059775E+00 -1.219969E+00 -7.114839E-01 -4.074761E-01 -2.260799E-01 -1.188397E-01 -5.758486E-02 -2.533541E-02 -8.175913E-03  1.588704E-03  3.192527E-03  5.454934E-03  2.355642E-03  2.076950E-03  1.318695E-03  3.183116E-04  6.604518E-04  2.130268E-03  1.250074E-03  1.551869E-03  3.080480E-03  2.280946E-03  9.027283E-04 -7.984975E-05  2.615850E-03  1.116167E-03 -1.340340E-03 -1.269468E-03  1.548385E-05  7.303693E-04  1.044493E-03  1.455642E-03  1.662945E-03  1.346744E-03  7.820191E-04  3.110404E-04 -4.318901E-05 -3.022517E-04 -3.483805E-04 -8.832390E-05  2.277069E-04  3.460038E-04  2.916084E-04  1.529856E-04  3.696114E-05  2.151059E-05  5.805918E-05  8.308021E-05  8.861613E-05  8.636257E-05  8.211560E-05  8.423783E-05  8.426753E-05  8.461698E-05  7.367540E-05  5.038928E-05  2.126378E-05 -5.051590E-06 -1.760874E-05 -1.085476E-05  3.928223E-06  2.558529E-05  3.607214E-05  2.727232E-05  6.369125E-08 -4.255774E-05 -9.754572E-05 -1.651250E-04 -2.428046E-04 -3.264779E-04 -4.178865E-04
    7    2
 -2.444919E+03 -1.528579E+03 -9.737515E+02 -6.201704E+02 -3.937580E+02 -2.445063E+02 -1.505324E+02 -9.197470E+01 -5.574985E+01 -3.348341E+01 -1.998235E+01 -1.180757E+01 -6.901698E+00 -3.980741E+00 -2.258668E+00 -1.255947E+00 -6.773209E-01 -3.487056E-01 -1.642829E-01 -6.389139E-02 -1.137294E-02  1.319307E-02  2.743271E-02  2.881014E-02  2.842298E-02  2.491464E-02  2.195154E-02  1.823152E-02  1.460913E-02  1.215724E-02  9.420406E-03  5.740468E-03  4.523576E-03  1.275304E-03 -7.662563E-04  9.396570E-05  1.957907E-03 -1.279695E-03 -1.009677E-03  8.528101E-04  1.911664E-03  1.368498E-03  4.073797E-04  2.788407E-04  4.957123E-04  3.467544E-04  5.439983E-05 -5.914937E-05 -1.011377E-04 -1.948404E-04 -9.831631E-05  3.599165E-04  6.889031E-04  4.314395E-04  1.575953E-05 -7.445470E-05  5.651710E-06  1.659842E-05 -1.522680E-05 -1.503384E-05  2.200061E-06  7.977342E-06  1.317353E-06 -9.760988E-06 -2.066950E-05 -2.323707E-05 -1.936707E-05 -1.580034E-05 -1.241737E-05 -1.425246E-05 -1.928910E-05 -2.514929E-05 -3.181203E-05 -3.488552E-05 -3.787315E-05 -3.959249E-05 -3.912580E-05 -3.887608E-05 -4.412486E-05 -6.125165E-05 -9.892130E-05 -1.603349E-04 -2.454136E-04 -3.533530E-04 -4.798943E-04
    7    4
 -1.300970E+04 -8.217143E+03 -5.170087E+03 -3.265000E+03 -2.063119E+03 -1.294214E+03 -8.063634E+02 -4.982022E+02 -3.048623E+02 -1.849055E+02 -1.111606E+02 -6.613082E+01 -3.890878E+01 -2.261516E+01 -1.295837E+01 -7.292140E+00 -4.011692E+00 -2.139016E+00 -1.088014E+00 -5.089340E-01 -1.981133E-01 -3.965516E-02  3.859564E-02  7.116526E-02  8.186971E-02  7.927076E-02  7.078043E-02  5.902981E-02  5.070492E-02  4.047414E-02  3.273619E-02  2.700654E-02  2.022914E-02  1.773421E-02  1.172027E-02  1.127161E-02  8.447344E-03  7.457656E-03  5.004904E-03  2.546269E-03  1.369687E-03  1.167934E-03  1.032801E-03  3.024266E-04 -3.731781E-04 -2.601307E-04  2.393501E-04  5.742465E-04  6.773665E-04  5.958902E-04  3.993564E-04  1.733215E-04  6.394693E-05  1.595335E-04  2.961817E-04  2.985125E-04  2.017862E-04  9.433332E-05  4.864460E-05  1.071643E-04  1.943145E-04  2.271683E-04  2.073284E-04  1.558528E-04  9.458404E-05  4.029770E-05  4.122279E-08 -2.746783E-05 -3.860769E-05 -3.493013E-05 -2.164405E-05 -1.037414E-05 -6.938271E-06 -1.750895E-05 -3.613098E-05 -5.183101E-05 -5.399629E-05 -3.518812E-05 -4.862985E-06  2.122466E-05  2.733538E-05  2.966944E-06 -5.685822E-05 -1.546927E-04 -2.977251E-04
    7    6
 6.475237E+03  4.108783E+03  2.595363E+03  1.642564E+03  1.037733E+03  6.526492E+02  4.075666E+02  2.525422E+02  1.551010E+02  9.449283E+01  5.706546E+01  3.412220E+01  2.019867E+01  1.182042E+01  6.825901E+00  3.878559E+00  2.158108E+00  1.166146E+00  6.035362E-01  2.900513E-01  1.198903E-01  3.246585E-02 -1.250416E-02 -3.221880E-02 -3.761792E-02 -3.741562E-02 -3.382336E-02 -3.041845E-02 -2.405107E-02 -1.952657E-02 -1.482883E-02 -1.264636E-02 -9.647210E-03 -7.706067E-03 -7.831239E-03 -4.185906E-03 -3.710775E-03 -6.302259E-04 -2.423965E-03  4.203362E-04  1.342028E-03  4.004216E-04 -7.462957E-04 -1.152626E-03 -8.764430E-04 -2.748016E-04  8.999717E-05 -2.118968E-04 -5.415210E-04 -2.768912E-04  1.458743E-04  1.944479E-04  2.311594E-05 -9.405731E-05 -1.115124E-04 -4.218513E-05  3.816440E-05  5.725519E-05  3.332864E-05  4.970430E-07 -1.332223E-05  9.144203E-06  5.393935E-05  9.745898E-05  1.220801E-04  1.120036E-04  8.011788E-05  4.935416E-05  4.215008E-05  7.065543E-05  1.229641E-04  1.720824E-04  1.981594E-04  1.828876E-04  1.402570E-04  9.045105E-05  5.484813E-05  4.613872E-05  5.293236E-05  5.437321E-05  3.260870E-05 -3.000720E-05 -1.251818E-04 -2.521805E-04 -3.989073E-04
    8    0
 -5.992143E+03 -3.681754E+03 -2.276452E+03 -1.425057E+03 -8.974574E+02 -5.591743E+02 -3.463016E+02 -2.128502E+02 -1.297768E+02 -7.846826E+01 -4.714898E+01 -2.805211E+01 -1.654919E+01 -9.674411E+00 -5.591927E+00 -3.185320E+00 -1.782835E+00 -9.773726E-01 -5.186756E-01 -2.629858E-01 -1.234070E-01 -4.783526E-02 -1.149335E-02  8.508727E-03  1.487370E-02  1.683056E-02  1.637988E-02  1.444514E-02  1.154240E-02  8.648197E-03  7.733036E-03  7.878316E-03  5.419377E-03  6.123067E-03  5.514169E-03  4.228692E-03  1.639307E-03  4.778967E-03  2.668166E-03 -1.982550E-03 -4.029615E-03 -2.277351E-03  1.927097E-04  4.469471E-04 -2.029597E-04 -2.756276E-07  4.002938E-04  1.079215E-04 -2.897001E-04 -8.631234E-05  3.750594E-04  6.031769E-04  5.547633E-04  3.161261E-04  9.616765E-05  6.480369E-05  1.000392E-04  6.029935E-05  9.256253E-06  3.659359E-05  1.063679E-04  1.630388E-04  1.946760E-04  2.014488E-04  1.852183E-04  1.464687E-04  9.070708E-05  3.338766E-05 -1.406805E-05 -4.341880E-05 -5.784730E-05 -5.835849E-05 -5.219572E-05 -4.041902E-05 -2.329382E-05 -6.850524E-06  9.324884E-06  2.244687E-05  3.418309E-05  4.249831E-05  5.386287E-05  6.215855E-05  4.726896E-05 -1.162288E-05 -1.379690E-04
    8    2
 -1.333675E+03 -8.376455E+02 -5.337196E+02 -3.397596E+02 -2.156381E+02 -1.330611E+02 -8.149311E+01 -4.962786E+01 -3.008633E+01 -1.819813E+01 -1.094175E+01 -6.568825E+00 -3.909652E+00 -2.320189E+00 -1.372502E+00 -8.082328E-01 -4.743437E-01 -2.762129E-01 -1.602220E-01 -9.076717E-02 -5.012144E-02 -2.786608E-02 -1.463222E-02 -7.954116E-03 -4.296490E-03 -2.051373E-03 -8.141513E-04 -1.003192E-03  4.048730E-04  7.948541E-04  5.513265E-04 -1.641800E-03  3.383312E-04 -9.374311E-04 -1.706520E-03 -3.684276E-04  3.389983E-04  1.178934E-03 -1.301759E-03  2.866697E-03  3.158813E-03  1.116024E-03 -5.410625E-04 -6.493623E-04 -1.062000E-04  5.296068E-06 -1.223375E-04 -8.272049E-05  1.132758E-04  3.217096E-04  3.086220E-04 -5.457875E-05 -3.579270E-04 -2.283626E-04  4.713826E-05  1.056368E-04  4.012705E-05  1.261112E-05  2.263016E-05  3.083324E-05  2.663783E-05  9.358970E-06 -1.353527E-05 -3.537683E-05 -4.666795E-05 -4.147050E-05 -2.271428E-05  3.844856E-06  2.819305E-05  4.737681E-05  6.160563E-05  6.966888E-05  7.102893E-05  6.605234E-05  5.463510E-05  3.586779E-05  1.026564E-05 -2.028836E-05 -4.842573E-05 -6.324141E-05 -5.508416E-05 -1.891816E-05  1.816261E-05  2.496213E-05 -3.009823E-05
    8    4
 5.518431E+03  3.345200E+03  2.050787E+03  1.271437E+03  7.942248E+02  4.916954E+02  3.030214E+02  1.855151E+02  1.125646E+02  6.781179E+01  4.056543E+01  2.409828E+01  1.416878E+01  8.260876E+00  4.767177E+00  2.714065E+00  1.521869E+00  8.358220E-01  4.440100E-01  2.216474E-01  9.730920E-02  2.795566E-02 -9.126350E-03 -2.603059E-02 -3.335961E-02 -3.524420E-02 -3.258003E-02 -3.017204E-02 -2.392792E-02 -1.877774E-02 -1.541838E-02 -1.106823E-02 -7.768471E-03 -5.334453E-03 -3.428536E-03 -2.452928E-03 -2.041889E-03 -4.526682E-03  4.494605E-04 -4.333057E-05  1.519492E-03  9.478882E-04 -5.274266E-04  2.845874E-05  1.087381E-03  7.372159E-04 -3.498949E-05  1.317285E-05  3.785607E-04  3.495982E-04  1.308689E-04  6.008647E-05  7.253453E-05  6.427913E-05  4.584497E-05  5.846757E-05  7.690201E-05  6.510539E-05  4.642476E-05  4.826690E-05  6.003845E-05  6.632912E-05  6.634746E-05  6.298158E-05  5.669575E-05  5.016746E-05  4.630210E-05  4.447546E-05  4.450380E-05  4.878427E-05  5.460106E-05  5.878087E-05  6.505501E-05  6.834354E-05  6.590464E-05  6.181050E-05  5.589458E-05  4.775501E-05  3.787609E-05  3.258673E-05  3.132124E-05  3.672015E-05  3.291937E-05  1.028590E-05 -4.577586E-05
    8    6
 2.081149E+03  1.271037E+03  7.751613E+02  4.782094E+02  2.968946E+02  1.824142E+02  1.116004E+02  6.782036E+01  4.081170E+01  2.432168E+01  1.438204E+01  8.367401E+00  4.826298E+00  2.743746E+00  1.530606E+00  8.422865E-01  4.515485E-01  2.340357E-01  1.136947E-01  5.035612E-02  1.582961E-02 -2.028598E-03 -1.065743E-02 -1.357344E-02 -1.484236E-02 -1.484218E-02 -1.265319E-02 -1.279191E-02 -9.335747E-03 -6.989688E-03 -5.836397E-03 -5.004363E-03 -3.218846E-03 -9.084507E-04 -1.629422E-03 -2.057413E-04 -1.597227E-03  3.921937E-03 -1.450205E-04  1.253252E-03  4.391930E-04 -5.721643E-04 -6.454891E-04 -2.206200E-04  3.246370E-04  6.426698E-04  4.947563E-04 -1.334350E-04 -7.004418E-04 -6.957938E-04 -4.134076E-04 -2.357671E-04 -1.463314E-04 -5.791246E-05  1.424866E-05  3.701105E-05  3.241711E-05  2.970919E-05  2.123338E-05 -3.553195E-06 -2.174360E-05 -1.002625E-05  2.242215E-05  6.144543E-05  9.341935E-05  1.042746E-04  9.831629E-05  8.207171E-05  6.348707E-05  4.614274E-05  3.324038E-05  1.781196E-05  3.604171E-07 -2.169118E-05 -3.823125E-05 -4.305650E-05 -2.656780E-05  1.614351E-05  6.887009E-05  1.194274E-04  1.464317E-04  1.423758E-04  1.254393E-04  1.245331E-04  1.691205E-04
    8    8
 4.934548E+03  3.009813E+03  1.833995E+03  1.126860E+03  6.939905E+02  4.264504E+02  2.607208E+02  1.580915E+02  9.480394E+01  5.655802E+01  3.340690E+01  1.950835E+01  1.123868E+01  6.379141E+00  3.562059E+00  1.947258E+00  1.038417E+00  5.323807E-01  2.558284E-01  1.111437E-01  3.534750E-02 -1.953117E-03 -1.951240E-02 -2.627187E-02 -2.707388E-02 -2.706167E-02 -2.272512E-02 -1.855477E-02 -1.636916E-02 -1.349078E-02 -1.089809E-02 -1.050439E-02 -6.212203E-03 -4.457032E-03 -6.598770E-03 -1.933277E-03 -1.846410E-03  8.682358E-04 -4.061632E-03  4.169454E-04  9.848573E-04  2.490251E-04 -2.172072E-04 -8.237670E-04 -1.129817E-03 -6.990159E-04 -7.613972E-05  1.577946E-04  1.230558E-04  5.905720E-05 -2.112622E-05 -1.313450E-04 -1.730718E-04 -6.800260E-05  6.910729E-05  1.111696E-04  7.522763E-05  1.465337E-05 -2.474969E-05 -1.398684E-05  3.466295E-05  9.144807E-05  1.494346E-04  1.935412E-04  2.162274E-04  2.107813E-04  1.820755E-04  1.455331E-04  1.143862E-04  9.338113E-05  7.756523E-05  6.170465E-05  3.605194E-05 -3.020320E-06 -4.363190E-05 -6.736342E-05 -6.061971E-05 -1.274441E-05  4.973756E-05  9.221929E-05  7.734577E-05 -9.164375E-06 -1.094549E-04 -1.454046E-04 -4.378693E-05
    9    0
 -1.755666E+03 -1.062404E+03 -6.514578E+02 -4.073152E+02 -2.578415E+02 -1.587154E+02 -9.720974E+01 -5.921641E+01 -3.590851E+01 -2.165967E+01 -1.296151E+01 -7.677276E+00 -4.529449E+00 -2.655836E+00 -1.540724E+00 -8.980993E-01 -5.176322E-01 -2.956638E-01 -1.664861E-01 -9.185177E-02 -4.909139E-02 -2.209312E-02 -9.430209E-03 -2.164609E-03  2.424244E-03  3.290131E-03  4.380726E-03  4.846863E-03  3.505557E-03  1.839653E-03  1.543886E-03  2.644873E-03  1.968537E-03  1.932408E-03 -1.021891E-03  4.145014E-05 -2.006680E-03  3.465353E-03  5.651046E-04 -1.127972E-03 -1.055690E-03 -3.241714E-04  1.747185E-05 -8.190403E-04 -1.641474E-03 -1.278100E-03 -4.973195E-04 -2.694927E-04 -2.710262E-04 -4.117091E-05  2.183078E-04  2.389705E-04  1.601127E-04  1.508500E-04  1.513878E-04  7.490413E-05  1.468270E-05  6.550269E-05  1.332968E-04  1.162839E-04  6.888638E-05  6.330948E-05  9.508167E-05  1.367403E-04  1.647445E-04  1.586260E-04  1.304661E-04  9.411912E-05  7.074557E-05  6.946752E-05  8.428150E-05  1.027722E-04  1.121758E-04  1.033111E-04  8.375860E-05  5.253006E-05  2.257395E-05  6.318148E-07 -6.681056E-06  1.384018E-05  6.820915E-05  1.607470E-04  2.733177E-04  3.790734E-04  4.522318E-04
    9    2
 -8.886723E+02 -5.506147E+02 -3.408697E+02 -2.115568E+02 -1.318433E+02 -7.966821E+01 -4.775469E+01 -2.842836E+01 -1.684540E+01 -9.999420E+00 -5.960125E+00 -3.554380E+00 -2.111426E+00 -1.244605E+00 -7.356768E-01 -4.259517E-01 -2.452140E-01 -1.387297E-01 -7.689999E-02 -4.174915E-02 -2.127162E-02 -1.077228E-02 -5.384773E-03 -2.369281E-03 -6.598027E-04  4.094456E-04 -1.436923E-04 -4.019076E-04  6.166808E-04 -9.377638E-06 -9.971585E-05 -6.965689E-04 -7.071326E-04 -1.779327E-03 -1.204953E-04 -1.369208E-03 -1.405060E-03 -3.337471E-03 -4.154525E-04  3.558835E-04  1.178113E-04 -3.463385E-04 -5.693836E-04 -1.277357E-04  4.309772E-04  5.053758E-04  2.631964E-04  2.912999E-05 -6.762318E-05 -5.715976E-07  5.314621E-05 -5.764119E-05 -1.816598E-04 -1.440462E-04 -4.744549E-05 -1.296499E-05 -1.669376E-05 -1.379103E-05 -1.115594E-05 -2.297779E-05 -3.751518E-05 -3.656237E-05 -2.366304E-05 -1.053228E-05  9.271104E-07 -5.080263E-07 -9.690494E-06 -2.540234E-05 -3.984561E-05 -5.162157E-05 -6.127736E-05 -7.012371E-05 -7.943135E-05 -9.012121E-05 -9.722375E-05 -9.625155E-05 -7.902404E-05 -4.253040E-05  4.418578E-06  5.056686E-05  8.819969E-05  1.075338E-04  1.202808E-04  1.373314E-04  1.705665E-04
    9    4
 -1.236438E+03 -7.575013E+02 -4.584514E+02 -2.806169E+02 -1.769295E+02 -1.076382E+02 -6.542185E+01 -3.971334E+01 -2.387947E+01 -1.415916E+01 -8.426252E+00 -4.945511E+00 -2.874834E+00 -1.652950E+00 -9.329346E-01 -5.220777E-01 -2.857824E-01 -1.534690E-01 -8.123679E-02 -4.318051E-02 -2.432596E-02 -1.276869E-02 -7.541187E-03 -4.949740E-03 -3.007969E-03 -2.032851E-03 -1.203410E-03 -2.111194E-03 -4.278860E-04  1.040508E-04 -3.241941E-04  6.016418E-04  9.180004E-04 -1.384329E-04 -7.054520E-04  4.225599E-05  7.673331E-04 -1.144655E-03 -3.445195E-04 -2.695268E-04  1.602741E-03  1.681629E-03  4.061931E-04 -4.717624E-04 -6.899476E-04 -4.020751E-04 -6.910330E-05 -7.568886E-05 -3.034217E-04 -5.024226E-04 -4.685318E-04 -1.157157E-04  1.928704E-04  1.125780E-04 -8.632289E-05 -9.248813E-05 -2.106570E-05 -3.545259E-05 -8.253068E-05 -7.894098E-05 -4.899193E-05 -3.609788E-05 -3.894075E-05 -5.191415E-05 -6.443620E-05 -7.076646E-05 -7.205075E-05 -6.999192E-05 -6.209232E-05 -5.446098E-05 -5.064630E-05 -5.161926E-05 -6.570122E-05 -9.301546E-05 -1.250033E-04 -1.481224E-04 -1.523330E-04 -1.302901E-04 -9.384859E-05 -6.433925E-05 -5.626797E-05 -7.776817E-05 -1.049801E-04 -9.729067E-05 -2.339517E-05
    9    6
 -5.806117E+03 -3.420621E+03 -2.025663E+03 -1.219628E+03 -7.428257E+02 -4.518126E+02 -2.747000E+02 -1.660650E+02 -9.943716E+01 -5.935919E+01 -3.519025E+01 -2.069812E+01 -1.207399E+01 -6.985230E+00 -4.010089E+00 -2.274390E+00 -1.277213E+00 -7.069105E-01 -3.838814E-01 -2.027000E-01 -1.009816E-01 -4.625571E-02 -1.502273E-02  1.325503E-03  1.079507E-02  1.344291E-02  1.490679E-02  1.126341E-02  1.187700E-02  9.758409E-03  9.415650E-03  6.914236E-03  5.290990E-03  5.696340E-03  1.338025E-03  1.904719E-03  2.851102E-03  3.131552E-03  1.601553E-03  2.672172E-03  5.386710E-04 -5.672960E-04 -2.431956E-04  1.479392E-04  1.387372E-04 -3.488639E-04 -7.308721E-04 -4.973161E-04  1.136415E-04  6.821820E-04  8.674502E-04  5.055336E-04  6.496158E-05 -1.933817E-06  9.558660E-05  6.399271E-05 -2.240651E-05 -3.964158E-05 -6.192377E-06  2.912371E-05  5.137917E-05  5.472175E-05  4.436882E-05  2.872583E-05  1.233704E-05  3.652161E-06  4.838577E-07 -1.876317E-06 -7.097788E-06 -1.677287E-05 -2.733054E-05 -3.017765E-05 -2.098959E-05  6.857106E-06  4.449924E-05  7.546259E-05  8.957567E-05  7.662080E-05  4.783876E-05  1.822043E-05  1.965280E-06  1.445623E-05  6.327829E-05  1.581348E-04  3.049157E-04
    9    8
 4.103908E+03  2.444898E+03  1.458193E+03  8.802301E+02  5.346254E+02  3.256092E+02  1.978481E+02  1.197951E+02  7.193802E+01  4.310601E+01  2.565974E+01  1.515348E+01  8.865315E+00  5.140513E+00  2.954226E+00  1.680896E+00  9.454177E-01  5.228290E-01  2.842481E-01  1.508583E-01  7.637498E-02  3.626108E-02  1.314923E-02  3.452622E-04 -6.399182E-03 -7.701836E-03 -8.232540E-03 -7.937346E-03 -7.233166E-03 -6.193493E-03 -4.772223E-03 -5.095975E-03 -3.114025E-03 -3.090771E-03 -2.425917E-03 -8.448816E-04 -2.298745E-03 -2.768640E-04 -4.721440E-04  1.749550E-03  1.786267E-03  4.278393E-04 -8.358545E-04 -1.235975E-03 -1.070235E-03 -8.086767E-04 -4.536411E-04 -2.267492E-06  3.046669E-04  2.478418E-04  5.336529E-05 -2.671009E-05 -3.233512E-05 -5.269214E-05 -7.816988E-05 -7.899760E-05 -6.657472E-05 -5.885364E-05 -4.795302E-05 -2.865847E-05 -1.303543E-05 -1.128633E-05 -2.330904E-05 -3.917728E-05 -5.553364E-05 -6.694620E-05 -7.425689E-05 -8.212395E-05 -9.140503E-05 -1.038593E-04 -1.196718E-04 -1.271103E-04 -1.259053E-04 -1.100144E-04 -8.583084E-05 -6.165973E-05 -4.731939E-05 -4.646707E-05 -5.363239E-05 -6.173521E-05 -6.061885E-05 -4.168745E-05  3.006541E-06  8.291508E-05  2.054987E-04
   10    0
 4.329559E+03  2.423348E+03  1.362618E+03  7.820696E+02  4.550449E+02  2.700036E+02  1.607486E+02  9.562300E+01  5.668978E+01  3.339156E+01  1.959930E+01  1.142945E+01  6.617720E+00  3.804785E+00  2.165667E+00  1.220546E+00  6.770487E-01  3.703638E-01  1.995902E-01  1.071676E-01  5.730841E-02  3.049102E-02  1.605465E-02  6.341480E-03  1.366343E-03 -5.721583E-05 -1.645632E-03 -1.623921E-03 -2.278286E-03 -1.951308E-03 -2.848623E-03 -1.362437E-03 -1.886636E-03 -1.711413E-03 -3.014417E-03 -2.161900E-03 -1.285356E-03 -1.505399E-03 -6.177417E-04  9.672863E-05  1.716753E-03  1.274780E-03  3.483668E-04  1.155917E-03  2.064133E-03  1.248093E-03  2.024469E-05 -6.566569E-05  2.789326E-04  7.542497E-05 -3.631810E-04 -5.248289E-04 -4.226081E-04 -1.806642E-04  3.933302E-05  1.106767E-04  8.922419E-05  4.887102E-05  2.051510E-05  1.404650E-05  1.420151E-05  2.291184E-07 -2.410945E-05 -4.836665E-05 -6.125467E-05 -5.827198E-05 -4.284160E-05 -2.646293E-05 -1.935746E-05 -2.594101E-05 -3.819715E-05 -5.283933E-05 -5.704206E-05 -4.745395E-05 -2.574731E-05  6.451428E-06  4.329270E-05  7.776391E-05  9.395827E-05  8.018299E-05  1.481114E-05 -1.064264E-04 -2.323500E-04 -3.069680E-04 -2.637033E-04
   10    2
 -6.656026E+03 -3.810829E+03 -2.194602E+03 -1.288480E+03 -7.678099E+02 -4.578815E+02 -2.731897E+02 -1.625998E+02 -9.634733E+01 -5.676559E+01 -3.341726E+01 -1.955671E+01 -1.138095E+01 -6.586562E+00 -3.786502E+00 -2.152487E+00 -1.206619E+00 -6.681247E-01 -3.633839E-01 -1.951682E-01 -1.024073E-01 -5.234670E-02 -2.559744E-02 -1.036230E-02 -2.961502E-03  1.542708E-03  1.876688E-03  3.592440E-03  3.853026E-03  3.029521E-03  2.346603E-03  1.820772E-03  1.859013E-03  1.029391E-03  1.205682E-03  4.792775E-04  3.075093E-05  6.757001E-04  5.886704E-04  6.143136E-04 -8.382107E-04 -7.997550E-04  3.294477E-05  6.830574E-05 -2.139926E-04 -7.196230E-05  1.790959E-04  1.154009E-04 -5.992115E-05 -4.929928E-05  1.483277E-04  4.235465E-04  5.231021E-04  2.629342E-04 -4.440999E-05 -7.754878E-05  2.777135E-05  7.283165E-05  5.095000E-05  5.222798E-06 -3.197585E-05 -3.557886E-05 -1.122941E-05  2.282168E-05  4.913769E-05  5.821080E-05  5.194354E-05  4.017830E-05  3.035836E-05  2.792603E-05  3.115827E-05  3.491534E-05  3.449886E-05  2.775711E-05  2.498050E-05  3.246550E-05  6.184184E-05  1.165642E-04  1.733786E-04  2.018884E-04  1.742940E-04  7.459402E-05 -4.770401E-05 -1.373058E-04 -1.346142E-04
   10    4
 6.065278E+03  3.428764E+03  1.963592E+03  1.151227E+03  6.867152E+02  4.099714E+02  2.450731E+02  1.461938E+02  8.672365E+01  5.115406E+01  3.012763E+01  1.766261E+01  1.030552E+01  5.981148E+00  3.442278E+00  1.960692E+00  1.106296E+00  6.194004E-01  3.436113E-01  1.890294E-01  1.016437E-01  5.386068E-02  2.409670E-02  9.065641E-03 -2.051235E-05 -4.910995E-03 -6.964622E-03 -8.621709E-03 -7.044538E-03 -5.319064E-03 -4.909873E-03 -5.270065E-03 -3.251823E-03 -2.722034E-03 -3.943173E-03 -9.023770E-04 -6.654562E-04  1.395506E-04 -3.038923E-04  1.035479E-03  2.763721E-03  9.926972E-04 -1.561067E-03 -1.566820E-03 -4.080913E-04 -5.630259E-05 -2.126004E-04 -1.965275E-04  1.533381E-06  2.122069E-04  2.377612E-04 -2.971792E-05 -2.710243E-04 -1.889841E-04  1.127207E-05  6.436962E-05  2.314426E-05 -5.154768E-06 -8.751894E-06  3.651017E-06  2.258581E-05  4.052468E-05  5.277141E-05  5.782989E-05  5.638344E-05  4.612830E-05  3.057425E-05  1.896899E-05  1.263277E-05  1.773391E-05  2.874569E-05  3.900112E-05  4.313839E-05  3.418378E-05  1.377640E-05 -1.541736E-05 -4.936642E-05 -8.647279E-05 -1.191049E-04 -1.425807E-04 -1.516786E-04 -1.407641E-04 -1.061780E-04 -4.926806E-05  3.071885E-05
   10    6
  3.712538E+02  2.216105E+02  1.326133E+02  8.346482E+01  5.895151E+01  3.559138E+01  2.168896E+01  1.307903E+01  7.682571E+00  4.565525E+00  2.743071E+00  1.616226E+00  9.377544E-01  5.437405E-01  3.141810E-01  1.808581E-01  1.038627E-01  5.859096E-02  3.150563E-02  1.703018E-02  8.819606E-03  3.372392E-03  9.511329E-04 -1.630628E-04 -1.806697E-03 -1.360130E-03 -2.053577E-03 -4.414821E-03 -2.061175E-03 -1.204425E-03 -1.396659E-03 -1.161547E-03 -5.319964E-04  2.120106E-05 -8.334073E-04 -3.535176E-04 -1.531129E-03 -6.075508E-04  1.187595E-04  2.607670E-04 -3.750016E-04  1.113131E-04  8.823538E-04  6.275491E-04 -1.686471E-04 -7.421285E-04 -8.261038E-04 -4.414215E-04 -1.676951E-04 -4.699533E-04 -8.137801E-04 -6.319314E-04 -2.624636E-04 -1.270940E-04 -1.396745E-04 -1.198690E-04 -6.544648E-05 -2.297222E-05 -1.819754E-05 -6.115897E-05 -1.104188E-04 -1.236248E-04 -1.063116E-04 -7.821966E-05 -5.698970E-05 -5.659192E-05 -6.794262E-05 -7.896249E-05 -7.619862E-05 -4.933010E-05 -1.220770E-05  2.424936E-05  3.851828E-05  2.242364E-05 -1.237703E-05 -4.860088E-05 -6.863823E-05 -6.039240E-05 -3.188356E-05  4.047008E-06  3.226029E-05  4.291823E-05  3.140581E-05 -6.868276E-06 -7.430860E-05
   10    8
  1.192767E+03  6.811740E+02  3.903222E+02  2.295810E+02  1.367814E+02  8.155414E+01  4.875121E+01  2.906843E+01  1.718252E+01  1.017303E+01  6.009440E+00  3.485047E+00  2.026547E+00  1.161180E+00  6.572302E-01  3.725808E-01  2.098970E-01  1.174980E-01  6.550242E-02  3.768287E-02  2.085933E-02  1.182531E-02  6.212349E-03  1.085198E-03  4.024137E-04 -1.905184E-03 -1.607855E-03 -2.200351E-03 -1.345041E-03 -1.371879E-03 -1.201392E-03 -2.793496E-03 -1.311011E-03 -1.626494E-04 -1.405603E-03  1.052238E-03 -1.322792E-03 -2.129718E-03 -9.051561E-04  1.163619E-03  1.112491E-03  4.822047E-04  8.102913E-06 -2.050760E-04 -1.445422E-04  1.360059E-04  2.681965E-04  7.233917E-06 -3.023069E-04 -2.926733E-04 -1.542639E-04 -1.238193E-04 -1.108746E-04  1.436404E-06  9.253180E-05  3.630075E-05 -4.818119E-05 -3.650813E-05  1.895175E-05  4.235733E-05  3.452586E-05  1.057615E-05 -1.683828E-05 -4.543749E-05 -6.437807E-05 -7.137877E-05 -6.541994E-05 -4.916965E-05 -2.913392E-05 -5.147440E-06  1.734123E-05  2.775762E-05  2.427380E-05  9.819265E-07 -3.082800E-05 -5.570590E-05 -5.805367E-05 -3.054284E-05  9.537757E-06  3.869162E-05  3.339568E-05 -2.316895E-05 -1.256804E-04 -2.650692E-04 -4.339287E-04
   10   10
  2.396314E+03  1.374157E+03  7.901118E+02  4.628712E+02  2.743364E+02  1.634135E+02  9.753059E+01  5.795240E+01  3.405249E+01  2.016313E+01  1.187335E+01  6.937495E+00  3.997037E+00  2.278539E+00  1.288201E+00  7.190921E-01  3.983404E-01  2.164697E-01  1.164219E-01  6.134772E-02  3.162217E-02  1.379884E-02  6.775844E-03  2.166138E-03 -7.021744E-04 -1.893879E-03 -2.066998E-03 -2.382270E-03 -2.060018E-03 -1.103274E-03 -2.202361E-03 -3.303196E-03 -1.353172E-03 -1.614205E-03 -5.957975E-03  3.350322E-04  6.687508E-04  1.789768E-04 -3.242910E-03  1.389552E-03  1.247656E-03  2.275912E-04 -1.944790E-04 -6.791517E-04 -8.714929E-04 -3.900594E-04  1.481150E-04  1.414082E-04 -2.268335E-05  1.147649E-04  2.825548E-04  1.657747E-04 -3.049967E-05 -4.000679E-05  6.285677E-05  1.493779E-04  1.556332E-04  6.498204E-05 -1.026289E-05  3.120759E-05  1.255382E-04  1.827289E-04  1.995843E-04  1.919991E-04  1.755866E-04  1.627025E-04  1.556864E-04  1.495536E-04  1.443643E-04  1.362466E-04  1.306143E-04  1.287406E-04  1.365308E-04  1.533927E-04  1.706009E-04  1.767554E-04  1.592839E-04  1.107002E-04  4.634850E-05 -1.535336E-05 -5.979285E-05 -7.166757E-05 -7.083724E-05 -7.301422E-05 -9.967800E-05
   11    0
 -2.803141E+03 -1.557202E+03 -8.714793E+02 -4.992995E+02 -2.931660E+02 -1.714061E+02 -1.005016E+02 -5.889419E+01 -3.439676E+01 -2.000318E+01 -1.165029E+01 -6.786054E+00 -3.925135E+00 -2.267271E+00 -1.308415E+00 -7.424047E-01 -4.155763E-01 -2.282182E-01 -1.231945E-01 -6.445843E-02 -3.188049E-02 -1.846302E-02 -8.345873E-03 -3.618137E-03 -1.093462E-03  2.153835E-05  5.615306E-04  6.665415E-05 -1.089046E-03  5.493624E-05  1.938140E-04  3.753601E-04  6.785840E-05 -5.131541E-04 -6.338325E-04  1.118318E-04  2.021892E-03  1.316363E-03  7.299901E-04  5.309275E-04  1.780765E-03  1.115648E-03 -2.658429E-04 -3.039254E-04  3.565921E-04  6.597675E-04  5.491924E-04  2.358465E-04  2.936170E-05  1.667849E-04  4.689575E-04  6.962804E-04  6.893981E-04  3.880265E-04  7.403922E-05  8.473403E-06  5.850098E-05  4.277483E-05  1.249351E-05  4.433760E-05  1.079809E-04  1.583453E-04  1.857707E-04  1.887024E-04  1.670779E-04  1.241786E-04  7.127349E-05  2.348238E-05 -2.745462E-06  3.706223E-06  3.516822E-05  7.706480E-05  1.128973E-04  1.325147E-04  1.380678E-04  1.327068E-04  1.201766E-04  1.037456E-04  8.330732E-05  6.131646E-05  3.625154E-05  7.202728E-06 -2.307992E-05 -4.669429E-05 -5.449311E-05
   11    2
  1.822371E+03  9.647059E+02  5.153655E+02  2.873181E+02  1.669448E+02  9.726130E+01  5.710382E+01  3.353980E+01  1.957373E+01  1.136139E+01  6.633322E+00  3.870763E+00  2.232988E+00  1.284053E+00  7.317190E-01  4.035014E-01  2.182163E-01  1.145280E-01  5.940349E-02  2.932824E-02  1.384469E-02  6.743108E-03  2.942662E-03  1.226926E-03  1.099212E-03  2.773508E-04  1.556499E-04  9.246677E-04  3.102431E-04 -2.267594E-04  7.541889E-04  8.618043E-04  4.072699E-04  2.474799E-03  1.949703E-03  3.080857E-03  4.474690E-04  9.529221E-04 -2.374372E-04 -8.340914E-04 -1.665486E-03 -1.206063E-03 -3.583582E-04 -4.463788E-04 -9.016914E-04 -9.298402E-04 -6.289252E-04 -2.826233E-04 -4.099929E-05  1.411503E-05 -8.785142E-05 -2.697382E-04 -3.554449E-04 -2.229150E-04 -2.618182E-05  5.829305E-05  6.440105E-05  5.746343E-05  2.929526E-05 -2.866177E-05 -7.436253E-05 -6.840286E-05 -1.810835E-05  5.319545E-05  1.207102E-04  1.691142E-04  1.920865E-04  1.951500E-04  1.743617E-04  1.364312E-04  8.977979E-05  4.725114E-05  2.377364E-05  2.345613E-05  3.690652E-05  5.307909E-05  5.619762E-05  4.080038E-05  1.128049E-05 -1.215168E-05 -1.911322E-05  1.435366E-06  3.920361E-05  7.370283E-05  9.183984E-05
   11    4
 -4.340330E+02 -2.574219E+02 -1.449375E+02 -8.073974E+01 -4.616252E+01 -2.688429E+01 -1.573156E+01 -9.185542E+00 -5.247494E+00 -3.005694E+00 -1.811516E+00 -1.091666E+00 -6.467506E-01 -3.779026E-01 -2.187974E-01 -1.181727E-01 -6.127512E-02 -2.870188E-02 -1.162051E-02 -3.548225E-03  3.307285E-05  1.684506E-03  5.284243E-04 -3.127200E-04 -3.867943E-05 -6.660960E-04 -9.069462E-04 -2.082817E-03 -6.327828E-04 -7.310685E-04 -1.502395E-03 -7.400280E-04 -9.360337E-04 -2.238498E-03 -1.408842E-04 -1.476787E-03 -1.027239E-04 -1.753068E-03 -4.606594E-04  5.236127E-04  1.337113E-03  1.334777E-03  8.615603E-04  5.440817E-04  2.981401E-04 -5.165554E-05 -2.400005E-04 -5.270120E-05  1.750451E-04  1.135974E-04 -2.609276E-05  8.578266E-06  1.016499E-04  1.003872E-04  4.158360E-05  3.247534E-06 -1.749677E-05 -3.695619E-05 -3.776348E-05 -1.350608E-06  4.317955E-05  6.424269E-05  6.414137E-05  5.335729E-05  4.460578E-05  4.530905E-05  5.271510E-05  5.972840E-05  5.907107E-05  4.639412E-05  2.915017E-05  1.636799E-05  1.486470E-05  3.446789E-05  6.158841E-05  8.558895E-05  9.125986E-05  7.072419E-05  3.398797E-05  3.967849E-07 -1.499250E-05 -3.722464E-06  1.942696E-05  3.011154E-05  7.991497E-06
   11    6
 -1.632551E+03 -8.845774E+02 -4.913339E+02 -2.823010E+02 -1.699313E+02 -9.931578E+01 -5.860711E+01 -3.479169E+01 -2.049321E+01 -1.199906E+01 -6.976731E+00 -4.048968E+00 -2.335618E+00 -1.339130E+00 -7.620310E-01 -4.334238E-01 -2.432507E-01 -1.357032E-01 -7.589029E-02 -4.268376E-02 -2.509005E-02 -1.450839E-02 -7.650122E-03 -3.759673E-03 -1.655923E-03 -2.557994E-04  9.853999E-04 -3.195396E-04  2.056620E-03  1.171038E-03  1.762978E-03  1.241111E-03  1.276668E-03  1.757154E-03 -3.017861E-05  1.247770E-03  4.767113E-04  9.815474E-05  2.296133E-03  9.580009E-04  3.031296E-04  1.226450E-04  1.046803E-04  3.863489E-04  7.935051E-04  1.083067E-03  9.520223E-04  3.279538E-04 -1.989985E-04 -1.050519E-04  2.107195E-04  2.449280E-04  7.856631E-05 -9.373554E-05 -1.490380E-04 -3.919794E-05  8.423371E-05  8.556011E-05  2.938886E-05  1.160551E-05  1.419594E-05  6.728177E-06 -1.012294E-05 -2.376651E-05 -2.378939E-05 -3.310470E-06  2.493465E-05  5.153478E-05  5.621370E-05  3.169110E-05 -1.197831E-05 -5.573940E-05 -8.460357E-05 -8.600006E-05 -7.102756E-05 -4.768188E-05 -2.973721E-05 -2.522572E-05 -2.975501E-05 -3.419206E-05 -2.979090E-05 -1.660997E-05 -7.143775E-06 -2.568848E-05 -8.941899E-05
   11    8
 -2.033720E+03 -1.116804E+03 -6.153212E+02 -3.500823E+02 -2.051715E+02 -1.202114E+02 -7.136565E+01 -4.198877E+01 -2.428773E+01 -1.426435E+01 -8.364865E+00 -4.851138E+00 -2.807524E+00 -1.611374E+00 -9.225386E-01 -5.198599E-01 -2.923754E-01 -1.623165E-01 -8.921851E-02 -4.950347E-02 -2.714067E-02 -1.508811E-02 -7.635222E-03 -3.591749E-03 -1.783983E-03 -6.927585E-04  8.965462E-04 -4.208865E-04  8.610517E-04  7.521720E-04  8.396247E-04 -2.507274E-04  8.412851E-04  1.375356E-03 -7.160868E-04 -1.159724E-04 -2.210957E-03 -2.026943E-03 -6.612551E-04  2.323733E-03  9.088893E-04 -1.954818E-04 -1.708497E-04 -3.101882E-05 -2.092862E-04 -8.395766E-04 -1.271318E-03 -9.400436E-04 -2.722766E-04  1.784352E-04  3.483882E-04  3.085812E-04  1.683437E-04  2.835219E-05 -4.617739E-05 -3.464098E-05 -2.084112E-05 -7.127835E-05 -1.178368E-04 -8.232761E-05 -1.236753E-05  3.189020E-05  4.152555E-05  2.755135E-05 -4.040567E-07 -3.554569E-05 -6.985751E-05 -9.183200E-05 -1.010388E-04 -8.817296E-05 -6.168747E-05 -3.551171E-05 -2.056309E-05 -2.427222E-05 -4.249437E-05 -6.633268E-05 -8.866537E-05 -1.009551E-04 -1.043938E-04 -1.049606E-04 -1.008522E-04 -9.952632E-05 -1.117325E-04 -1.448993E-04 -2.062650E-04
   11   10
 2.188411E+03  1.218104E+03  6.796878E+02  3.873914E+02  2.235833E+02  1.308014E+02  7.691014E+01  4.537738E+01  2.647097E+01  1.565801E+01  9.247914E+00  5.415069E+00  3.133198E+00  1.794631E+00  1.021639E+00  5.768859E-01  3.235875E-01  1.768698E-01  9.569559E-02  5.129826E-02  2.709962E-02  1.411509E-02  7.094247E-03  2.820243E-03 -3.506861E-04 -6.613388E-04 -1.467483E-03 -1.768893E-03 -1.732426E-03 -1.409834E-03 -1.160702E-03 -1.668736E-03 -7.140793E-04 -1.786933E-03 -7.217452E-04 -4.579499E-04 -5.138681E-05 -6.352853E-04 -7.453215E-05 -6.263622E-05 -7.666178E-04 -7.036977E-04 -3.917694E-04 -6.297858E-04 -9.171163E-04 -6.616259E-04 -9.281440E-05  3.976189E-04  6.098340E-04  4.570778E-04  1.944005E-04  6.758937E-05  4.772803E-05  3.638580E-05  1.349562E-05 -2.959061E-05 -7.912811E-05 -1.186962E-04 -1.177683E-04 -5.746834E-05  1.413012E-05  4.478828E-05  3.743366E-05  1.198332E-05 -1.425137E-05 -2.755404E-05 -2.954796E-05 -2.264605E-05 -1.326049E-05 -4.625315E-06  3.213147E-06  1.625262E-05  3.338295E-05  5.621312E-05  7.834572E-05  8.681546E-05  7.181574E-05  2.633050E-05 -3.662745E-05 -9.675205E-05 -1.389290E-04 -1.510584E-04 -1.521981E-04 -1.674333E-04 -2.267754E-04
   12    0
 -1.379240E+02 -1.019541E+02 -6.812330E+01 -4.032821E+01 -2.152198E+01 -1.294638E+01 -7.605958E+00 -4.359550E+00 -2.485224E+00 -1.428949E+00 -8.329133E-01 -4.926971E-01 -2.985815E-01 -1.761064E-01 -1.083557E-01 -6.637898E-02 -3.993364E-02 -2.263551E-02 -1.325259E-02 -7.053584E-03 -3.238324E-03 -5.151777E-03 -1.532346E-05 -5.586409E-04  8.864297E-04  6.110640E-04  6.412431E-04 -1.309599E-03 -7.481177E-04  1.450588E-05  3.763455E-04 -5.958144E-04  3.838712E-04 -1.094458E-03 -8.537585E-04 -1.172490E-03  1.634296E-03  1.489622E-04  1.674554E-03 -4.033598E-04  9.684593E-04  1.370859E-03  5.940351E-04  2.540623E-04  1.106162E-04 -3.397437E-04 -6.517105E-04 -4.292197E-04 -1.322840E-04 -2.183164E-04 -3.368696E-04 -9.214842E-05  2.653234E-04  3.970063E-04  3.005661E-04  7.824311E-05 -8.391701E-05 -4.151089E-05  8.505469E-05  1.413723E-04  1.509500E-04  1.604335E-04  1.787296E-04  1.946889E-04  1.974976E-04  1.823614E-04  1.551720E-04  1.219012E-04  9.095620E-05  6.593622E-05  5.309714E-05  5.134461E-05  6.652023E-05  9.781806E-05  1.314445E-04  1.506133E-04  1.454269E-04  1.042557E-04  5.559312E-05  3.293081E-05  6.710703E-05  1.756650E-04  3.074398E-04  3.909436E-04  3.548653E-04
   12    2
 2.297904E+02  1.004923E+02  3.942351E+01  1.899249E+01  1.267283E+01  7.313282E+00  4.327375E+00  2.514734E+00  1.482470E+00  9.178434E-01  5.309203E-01  3.056756E-01  1.813186E-01  1.075121E-01  6.057328E-02  3.633055E-02  2.149681E-02  1.317321E-02  9.130162E-03  6.838894E-03  5.041370E-03  4.560971E-03  2.506299E-03  1.357815E-03  1.040651E-03  1.526923E-04  6.327785E-05  1.102321E-03  5.566550E-04 -7.034549E-05  1.873229E-04  4.149393E-04  7.137867E-05  9.747914E-04  8.073831E-05  2.335030E-03 -1.797726E-04 -6.286001E-04 -5.138878E-05 -2.031183E-04 -5.364486E-04 -3.106610E-04  1.486787E-04  3.976232E-04  3.939944E-04  2.281281E-04  4.097332E-05 -3.124430E-05 -6.179336E-06  4.451746E-05  9.858106E-06 -1.757616E-04 -3.295433E-04 -2.654202E-04 -1.217798E-04 -6.399545E-05 -6.425281E-05 -5.925512E-05 -3.991523E-05 -1.454573E-05  3.834224E-06  9.541269E-07 -1.871150E-05 -4.174801E-05 -5.667697E-05 -5.572476E-05 -4.326054E-05 -2.600465E-05 -1.136289E-05 -5.543007E-06 -8.022737E-06 -1.893860E-05 -3.528135E-05 -5.705934E-05 -8.008132E-05 -9.801559E-05 -1.045175E-04 -9.360653E-05 -6.750716E-05 -2.613726E-05  2.647937E-05  8.928215E-05  1.362171E-04  1.433665E-04  8.768660E-05
   12    4
 -7.991338E+02 -4.390059E+02 -2.351151E+02 -1.263400E+02 -6.958963E+01 -3.974280E+01 -2.295813E+01 -1.321061E+01 -7.543352E+00 -4.345355E+00 -2.490154E+00 -1.409781E+00 -8.007698E-01 -4.647225E-01 -2.753327E-01 -1.549647E-01 -8.498965E-02 -4.554627E-02 -2.428836E-02 -1.334408E-02 -6.999040E-03 -4.260376E-03 -2.605840E-03 -9.420020E-04 -1.393518E-03 -5.794048E-04 -3.330563E-04 -5.007715E-04  4.920001E-04  8.199858E-04 -2.671280E-04 -4.240907E-04 -7.273541E-05 -8.582565E-04  4.894262E-04 -3.751228E-04  1.622251E-03 -4.278957E-04 -4.144891E-04  1.928644E-03  1.013012E-03  7.474059E-04  9.835851E-04  2.853416E-04 -3.921849E-04  3.553536E-05  7.111116E-04  6.670474E-04  2.088318E-04 -1.410426E-04 -2.176438E-04 -1.951608E-05  1.883545E-04  1.557229E-04  3.317805E-05  7.022953E-06  2.763475E-05  1.019695E-05 -1.906425E-05 -2.198328E-05 -1.078230E-05 -6.280720E-06 -1.132094E-05 -2.081965E-05 -3.169910E-05 -4.279851E-05 -4.883416E-05 -4.788773E-05 -3.644625E-05 -1.284540E-05  1.368381E-05  3.734388E-05  4.295729E-05  2.900424E-05 -8.372562E-07 -3.088143E-05 -5.455740E-05 -6.171833E-05 -5.302131E-05 -3.813605E-05 -1.755612E-05 -2.259450E-06 -5.499142E-06 -4.267807E-05 -1.272096E-04
   12    6
 2.643384E+03  1.418248E+03  7.606195E+02  4.214541E+02  2.456690E+02  1.404613E+02  8.119341E+01  4.704791E+01  2.698499E+01  1.555382E+01  9.053308E+00  5.246655E+00  3.041946E+00  1.775772E+00  1.028996E+00  5.840806E-01  3.279115E-01  1.811360E-01  9.974167E-02  5.445656E-02  2.930472E-02  1.690419E-02  1.001370E-02  5.125545E-03  2.212910E-03  9.778422E-04 -4.938882E-04 -1.171401E-03 -7.837481E-04 -7.840264E-04 -7.299016E-04 -8.428097E-04 -9.023742E-04 -4.016120E-04 -7.968406E-04  6.775448E-04  3.758958E-04 -4.270859E-04  8.206768E-04  4.505379E-04  1.721134E-03  9.786782E-04 -6.526621E-04 -8.963053E-04 -5.147632E-04 -6.450221E-04 -8.299007E-04 -5.049098E-04 -4.613609E-05  8.286249E-05 -7.008783E-06 -9.775100E-05 -1.149689E-04 -5.362325E-05  7.276856E-06 -1.206349E-05 -6.100767E-05 -7.962773E-05 -7.316497E-05 -5.787124E-05 -4.240777E-05 -3.336965E-05 -3.125604E-05 -3.349620E-05 -3.916914E-05 -4.932701E-05 -5.710977E-05 -6.237126E-05 -5.776006E-05 -4.308079E-05 -2.030288E-05 -2.930844E-06  7.757530E-06  5.393361E-06 -4.630944E-06 -1.705540E-05 -2.315257E-05 -1.754394E-05 -3.266547E-06  1.332672E-05  2.827174E-05  3.906093E-05  4.198968E-05  3.973659E-05  2.991008E-05
   12    8
 -4.431570E+02 -2.440823E+02 -1.320929E+02 -7.098492E+01 -3.595796E+01 -2.017917E+01 -1.118320E+01 -6.391617E+00 -3.711077E+00 -2.098120E+00 -1.186572E+00 -6.981382E-01 -3.961362E-01 -2.401160E-01 -1.379120E-01 -7.576311E-02 -3.915430E-02 -2.095955E-02 -1.159405E-02 -6.038606E-03 -3.427380E-03 -8.795617E-04 -9.450297E-04  6.107338E-04  2.674334E-04  2.194043E-04  6.244678E-04 -9.694372E-04  1.376486E-04  5.718484E-05  7.702907E-04 -1.501856E-03 -5.409739E-04  4.017090E-04 -3.099429E-03 -8.130587E-04 -1.206889E-03  6.512231E-04 -1.870746E-03  8.516043E-04 -9.622655E-04 -1.142775E-03  1.228819E-04  1.139516E-04 -5.423187E-04 -7.108444E-04 -5.366811E-04 -4.270164E-04 -4.545099E-04 -5.804856E-04 -6.631753E-04 -5.787815E-04 -3.764890E-04 -1.394368E-04  1.157489E-05  7.229221E-06 -2.027815E-05  4.204981E-05  8.959355E-05  1.044532E-05 -1.075246E-04 -1.533153E-04 -1.303713E-04 -7.364451E-05 -1.125799E-05  2.672418E-05  3.953572E-05  3.831193E-05  2.646422E-05  1.169532E-05 -3.261833E-06 -1.492485E-05 -2.168212E-05 -2.116433E-05 -1.592214E-05 -1.051013E-05 -9.034096E-06 -1.550352E-05 -2.197019E-05 -2.900678E-05 -2.764085E-05 -1.390309E-05  1.955159E-05  8.056523E-05  1.772386E-04
   12   10
 6.616211E+02  3.547428E+02  1.908156E+02  1.064023E+02  6.021057E+01  3.462909E+01  2.013528E+01  1.166238E+01  6.634475E+00  3.930859E+00  2.335564E+00  1.356376E+00  7.908873E-01  4.531855E-01  2.580567E-01  1.467815E-01  8.372787E-02  4.594281E-02  2.641019E-02  1.544992E-02  9.267900E-03  4.650366E-03  4.664400E-03  1.888914E-03  1.250400E-03  5.690376E-04  4.564234E-04  4.051038E-05  7.454797E-04  2.704268E-04 -1.565667E-04 -1.439952E-03 -2.556546E-04 -4.557470E-04 -1.213744E-03 -2.348821E-04  3.888702E-04  2.324363E-03  9.767234E-04  1.118869E-03  1.230445E-03  8.327220E-04  3.370448E-04  5.784235E-06 -2.266247E-04 -4.212940E-04 -4.060099E-04 -5.309783E-05  2.760635E-04  2.314068E-04  4.480260E-06 -1.210239E-04 -1.175108E-04 -1.700038E-05  6.782454E-05  5.584085E-05  3.323865E-06 -1.967528E-05 -1.410724E-06  4.893690E-05  8.524307E-05  6.881720E-05  1.007209E-05 -5.712375E-05 -1.034485E-04 -1.084481E-04 -8.172576E-05 -4.024704E-05 -1.458903E-06  2.089242E-05  3.095856E-05  3.592971E-05  4.213192E-05  5.640344E-05  7.491099E-05  9.291696E-05  1.037152E-04  1.042610E-04  9.857356E-05  9.022214E-05  8.541394E-05  8.596150E-05  9.452340E-05  1.101956E-04  1.376316E-04
   12   12
 1.056125E+03  5.661649E+02  3.041802E+02  1.680405E+02  9.484814E+01  5.417832E+01  3.127902E+01  1.807053E+01  1.029619E+01  6.078439E+00  3.589290E+00  2.108102E+00  1.206035E+00  6.855982E-01  3.902126E-01  2.201830E-01  1.228392E-01  6.556733E-02  3.564137E-02  1.873507E-02  9.523382E-03  4.239702E-03  2.306071E-03  2.304169E-03  6.796296E-04  6.940103E-05  4.199521E-04 -3.178627E-04  2.247113E-03  1.928634E-03 -2.558944E-04 -1.031412E-03 -7.376145E-04 -2.234102E-03 -3.986105E-03  2.382328E-04  9.449252E-04 -2.426398E-04 -3.417715E-03  7.911102E-04  1.385572E-03  4.996953E-04 -7.215607E-05 -1.284899E-04  8.421918E-05  2.373281E-04  1.487468E-04 -2.012512E-04 -3.975201E-04 -1.040926E-04  2.377987E-04  1.763324E-04 -3.672818E-05 -6.552194E-05 -2.281979E-07  5.372618E-06 -2.335382E-05 -3.847296E-05 -2.749244E-05 -9.534797E-07  1.859739E-05  1.344188E-05 -1.461085E-05 -5.484417E-05 -9.814291E-05 -1.338385E-04 -1.597014E-04 -1.692938E-04 -1.586017E-04 -1.282332E-04 -8.241440E-05 -3.530601E-05  3.469364E-06  2.565973E-05  3.496706E-05  3.708424E-05  4.169198E-05  5.220737E-05  6.782487E-05  8.902474E-05  1.163903E-04  1.449057E-04  1.634343E-04  1.513149E-04  9.463290E-05
   13    0
 -6.409161E+02 -3.411728E+02 -1.848196E+02 -9.758956E+01 -4.876528E+01 -2.731642E+01 -1.538751E+01 -8.707315E+00 -4.915564E+00 -2.733080E+00 -1.548176E+00 -8.731619E-01 -5.031614E-01 -2.978146E-01 -1.746375E-01 -9.548185E-02 -5.255807E-02 -2.728202E-02 -1.400156E-02 -6.899648E-03 -3.716524E-03 -3.040103E-03 -4.274944E-04 -2.181898E-03 -1.269335E-03 -1.142896E-03  9.104001E-06 -2.490863E-03 -2.616388E-04 -9.357997E-04 -6.232363E-04 -9.077333E-04 -3.613026E-04  6.926448E-04  1.708811E-03  5.774984E-04  9.976686E-04 -1.096192E-03 -1.842609E-03 -4.461733E-04 -2.144477E-04 -3.730248E-04 -3.616233E-04 -1.160909E-04  1.520722E-04  2.674493E-04  3.897864E-04  6.900982E-04  8.354407E-04  5.179183E-04  1.351305E-05 -3.331492E-04 -4.109088E-04 -2.289704E-04 -2.653588E-05 -1.226980E-05 -7.517907E-05 -6.320012E-05 -3.165530E-05 -5.608986E-05 -1.168572E-04 -1.676186E-04 -2.012676E-04 -2.149071E-04 -2.036411E-04 -1.724737E-04 -1.301862E-04 -8.944476E-05 -6.439611E-05 -6.626765E-05 -8.221389E-05 -1.001848E-04 -1.059818E-04 -8.906042E-05 -5.804203E-05 -2.623413E-05 -4.464268E-06 -1.300958E-06 -9.728455E-06 -2.624209E-05 -4.449188E-05 -5.229217E-05 -4.899396E-05 -3.593976E-05 -1.769512E-05
   13    2
 4.512432E+02  2.094517E+02  9.445287E+01  4.925723E+01  3.141337E+01  1.733090E+01  9.721535E+00  5.477940E+00  3.062227E+00  1.724889E+00  1.016442E+00  5.724684E-01  3.349192E-01  1.938899E-01  1.101252E-01  5.982993E-02  3.082407E-02  1.543400E-02  7.583251E-03  4.251926E-03  2.956945E-03  1.446522E-03  4.224035E-04  3.261409E-04  4.023451E-04  1.000733E-03  3.324875E-04  8.881747E-04  5.787045E-04  8.272808E-04  3.096488E-04  5.067160E-04  2.967603E-04  5.020618E-05 -6.995582E-04  1.985717E-03  8.944826E-04  2.136975E-03  1.019331E-03  1.631399E-04  6.633150E-04  5.519371E-04  1.630588E-04  2.877969E-04  4.337499E-04  5.197883E-05 -3.469907E-04 -2.254714E-04  5.708429E-06 -8.730414E-05 -1.589135E-04  1.394566E-04  4.146191E-04  2.582950E-04 -2.901912E-05 -8.167906E-05 -1.149068E-05  5.182344E-06 -1.047295E-05 -3.916076E-06  1.257997E-05  1.534120E-05  3.172260E-06 -1.976058E-05 -5.071642E-05 -8.424852E-05 -1.110511E-04 -1.270029E-04 -1.228011E-04 -9.527673E-05 -5.141774E-05 -6.782151E-06  2.571543E-05  3.834482E-05  3.471907E-05  2.350241E-05  1.151015E-05  3.821443E-06  3.908251E-07 -1.106967E-05 -3.345739E-05 -6.910753E-05 -1.033080E-04 -1.212036E-04 -1.089263E-04
   13    4
  8.311389E+02  4.138686E+02  2.094351E+02  1.136246E+02  6.666994E+01  3.716754E+01  2.090507E+01  1.177722E+01  6.586193E+00  3.678382E+00  2.093555E+00  1.202097E+00  6.863485E-01  4.021155E-01  2.347244E-01  1.319392E-01  7.444424E-02  4.130483E-02  2.312292E-02  1.277836E-02  7.036609E-03  3.163144E-03  2.221236E-03  6.786335E-04  1.884397E-04  4.151090E-04  3.254508E-04 -2.272149E-04  1.571146E-06  1.625282E-04  9.691969E-05  7.633878E-05 -2.629816E-04  1.178718E-03  2.087460E-04  4.778072E-04 -6.736871E-04 -1.733057E-03 -1.682113E-04  1.581233E-04 -6.204458E-04 -7.510142E-04 -4.969308E-04 -4.424976E-04 -3.563122E-04  6.658064E-06  2.310707E-04 -6.419328E-05 -4.037428E-04 -3.010938E-04 -7.123309E-05 -9.290614E-05 -1.920076E-04 -1.291115E-04  8.817458E-06  7.806394E-05  7.151738E-05  2.155070E-05 -3.945963E-05 -8.519636E-05 -1.110786E-04 -1.229556E-04 -1.196175E-04 -1.042145E-04 -7.892682E-05 -4.614283E-05 -1.407314E-05  1.267873E-05  2.366134E-05  1.551783E-05 -3.138575E-06 -1.924889E-05 -2.098670E-05 -1.031555E-06  3.281916E-05  6.873058E-05  9.374463E-05  9.940969E-05  8.778690E-05  6.584993E-05  3.444765E-05  1.785346E-06 -1.793149E-05 -9.871745E-06  3.999918E-05
   13    6
 -1.147763E+03 -5.696936E+02 -2.907471E+02 -1.550579E+02 -8.740853E+01 -4.869725E+01 -2.756901E+01 -1.575381E+01 -8.883636E+00 -5.054704E+00 -2.893922E+00 -1.709432E+00 -9.978463E-01 -6.007284E-01 -3.497966E-01 -1.953512E-01 -1.090439E-01 -5.883924E-02 -3.091165E-02 -1.598406E-02 -8.774631E-03 -3.630854E-03 -2.787690E-03 -3.627379E-04 -1.048975E-03  2.050276E-05  2.347373E-04  3.421773E-04  5.855928E-04  3.985784E-04  3.917119E-04  3.828988E-04  2.884854E-04 -9.575305E-04 -1.846709E-04  4.586703E-05 -2.426948E-04 -8.139993E-04  1.347798E-03  8.050137E-04  2.708513E-03  2.443165E-03  8.649033E-04  4.265892E-04  4.130195E-04 -2.443412E-04 -7.570233E-04 -2.696070E-04  4.007236E-04  3.458486E-04 -3.325422E-05 -1.597770E-04 -7.571740E-05  5.916833E-05  1.427528E-04  1.348998E-04  8.998547E-05  7.190498E-05  6.706931E-05  5.356047E-05  4.321584E-05  5.255622E-05  7.213910E-05  9.428308E-05  1.044504E-04  9.486259E-05  7.257199E-05  4.934010E-05  3.860583E-05  4.553734E-05  6.601279E-05  9.049786E-05  1.131631E-04  1.229183E-04  1.255667E-04  1.249811E-04  1.303319E-04  1.417152E-04  1.485335E-04  1.420697E-04  1.139712E-04  5.957350E-05  5.822338E-06 -1.687277E-05  2.090097E-05
   13    8
 -3.808739E+02 -1.976661E+02 -1.024195E+02 -5.802809E+01 -3.869602E+01 -2.175223E+01 -1.271822E+01 -7.487385E+00 -4.312040E+00 -2.518882E+00 -1.490520E+00 -8.438166E-01 -4.971036E-01 -2.757295E-01 -1.603314E-01 -9.719025E-02 -5.843230E-02 -3.217467E-02 -1.818184E-02 -1.063180E-02 -7.020072E-03 -3.893913E-03 -2.469133E-03 -1.176036E-03 -9.441307E-04  3.810933E-06 -6.151659E-05 -9.025894E-04 -6.693643E-04 -2.833370E-04 -2.639297E-04 -1.122221E-03  3.130478E-04  3.834560E-04  1.026356E-03  1.989157E-05  9.626515E-05  7.280269E-04  1.612395E-03  6.489740E-04 -2.245223E-04 -1.524652E-04  2.754318E-04  4.075379E-04  3.634210E-04  3.730365E-04  3.863088E-04  3.423543E-04  2.217837E-04  4.826253E-05 -2.068264E-05  1.210536E-04  2.325801E-04  8.550425E-05 -1.174865E-04 -1.557990E-04 -9.042351E-05 -3.577773E-05 -3.888697E-05 -1.061544E-04 -1.830544E-04 -2.119006E-04 -1.955790E-04 -1.526288E-04 -1.011921E-04 -5.882885E-05 -2.584872E-05 -9.722699E-06 -1.010004E-05 -2.763931E-05 -5.098960E-05 -7.103033E-05 -7.808300E-05 -6.200439E-05 -3.187353E-05  2.198574E-07  2.173834E-05  2.122157E-05  4.645118E-06 -2.640260E-05 -6.939296E-05 -1.164423E-04 -1.493929E-04 -1.553175E-04 -1.213342E-04
   13   10
 -6.172875E+02 -3.141753E+02 -1.597473E+02 -8.560448E+01 -4.867552E+01 -2.749057E+01 -1.628817E+01 -9.272602E+00 -5.033647E+00 -2.966944E+00 -1.741408E+00 -1.016517E+00 -6.006183E-01 -3.485546E-01 -2.026833E-01 -1.157572E-01 -6.496889E-02 -3.412069E-02 -1.738209E-02 -9.300125E-03 -3.904854E-03 -2.836712E-03 -5.635921E-04 -7.296217E-04 -7.140548E-04 -1.545614E-04  6.330994E-05  6.710534E-04 -5.096294E-05 -4.656393E-05 -5.896052E-04 -1.601151E-03 -1.452601E-04 -5.562519E-05 -1.939906E-03 -8.038605E-04  8.039622E-04 -4.950046E-04 -2.886169E-04  9.324295E-04  6.878672E-04  2.746270E-04  1.141874E-04  7.821771E-05  8.391052E-05  3.892185E-05 -2.758557E-05 -5.030136E-05 -4.646308E-05 -1.781099E-05  1.161668E-04  3.759328E-04  4.952808E-04  2.547439E-04 -1.245387E-05  2.413364E-05  1.640921E-04  1.589353E-04  8.281874E-05  5.843070E-05  6.836540E-05  6.990350E-05  6.268970E-05  5.930787E-05  7.094973E-05  1.058913E-04  1.518445E-04  1.966195E-04  2.261212E-04  2.284756E-04  2.084087E-04  1.695539E-04  1.249219E-04  7.761518E-05  3.263990E-05 -4.429005E-06 -3.475532E-05 -5.060602E-05 -5.736815E-05 -5.337616E-05 -4.041622E-05 -1.878467E-05  1.707070E-05  7.529097E-05  1.600015E-04
   13   12
 9.256128E+02  4.833027E+02  2.522566E+02  1.355664E+02  7.442892E+01  4.154516E+01  2.353523E+01  1.355462E+01  7.634600E+00  4.580114E+00  2.772253E+00  1.639083E+00  9.523486E-01  5.418739E-01  3.105367E-01  1.790956E-01  1.017344E-01  5.380327E-02  2.799504E-02  1.488963E-02  6.671845E-03  4.525073E-03  1.203295E-03 -1.514410E-04 -5.940082E-06 -2.152618E-04 -8.745181E-04 -1.106528E-03 -3.171109E-04 -2.238417E-04  3.643548E-04 -2.116196E-04 -3.421410E-04 -6.977436E-04 -7.059694E-04 -6.226144E-04  8.944788E-04  4.004505E-04 -7.013570E-04  3.127161E-04 -1.805650E-03 -1.352967E-03  3.157969E-04  7.812813E-05 -8.203821E-04 -6.537281E-04 -2.197086E-05  1.804660E-04  1.340402E-04  1.790670E-04  2.206686E-04  1.126034E-04 -2.229101E-05 -5.035394E-05  1.290729E-05  9.795243E-05  1.327606E-04  8.125819E-05  1.752084E-05  1.537056E-05  4.588905E-05  6.269740E-05  6.073738E-05  4.434114E-05  1.569880E-05 -1.897350E-05 -5.255448E-05 -7.433268E-05 -7.274564E-05 -4.453362E-05 -8.410031E-07  4.648013E-05  7.732368E-05  8.503620E-05  6.823362E-05  3.878865E-05 -3.042827E-07 -4.034405E-05 -7.339421E-05 -9.309735E-05 -9.229034E-05 -6.721253E-05 -1.978874E-05  4.664084E-05  1.236631E-04
   14    0
 1.028853E+02  3.672158E+01  6.831913E+00  3.337996E+00  6.902881E+00  3.691939E+00  1.999650E+00  1.025934E+00  4.878535E-01  2.299083E-01  1.487985E-01  1.101513E-01  7.203348E-02  5.642159E-02  3.966589E-02  1.331922E-02  4.676381E-03  9.741552E-04 -2.592814E-04 -6.052414E-04 -9.375957E-04  5.594126E-04  3.134414E-05  2.578227E-04 -4.943102E-04 -1.289382E-03 -1.337454E-03 -4.546712E-04  1.234589E-03 -8.352952E-04 -5.314605E-04  1.158258E-03  4.814076E-05  2.202535E-03  1.397650E-03  1.068606E-03  5.537039E-04 -2.078659E-03 -1.069549E-03  1.267225E-03  5.427596E-04  4.211179E-04  7.375856E-04  2.496268E-04 -3.678485E-04 -2.596442E-04 -1.717169E-07 -2.323288E-04 -4.000335E-04  9.361194E-05  6.996983E-04  7.919549E-04  5.374199E-04  2.684666E-04  1.044702E-04  8.130163E-05  1.191643E-04  1.316718E-04  1.224932E-04  1.090655E-04  8.818021E-05  5.838420E-05  2.650048E-05  2.440912E-06  3.679648E-06  3.449027E-05  8.033689E-05  1.278751E-04  1.542065E-04  1.505913E-04  1.259814E-04  8.915330E-05  5.454401E-05  2.995614E-05  1.589702E-05  9.444895E-06  7.111355E-06  7.940923E-06  9.649035E-06  3.381550E-06 -6.490712E-06 -2.105471E-05 -2.537130E-05  1.664222E-06  7.300053E-05
   14    2
 1.653975E+02  7.046917E+01  2.799005E+01  1.613852E+01  1.364128E+01  7.238134E+00  3.968866E+00  2.258686E+00  1.308867E+00  7.398858E-01  4.038645E-01  2.033942E-01  1.116193E-01  6.471660E-02  3.563310E-02  2.583616E-02  1.519777E-02  8.769911E-03  5.025215E-03  3.053272E-03  2.430463E-03  1.264437E-03  6.589526E-04  1.059166E-03  6.311970E-04  7.654443E-04  2.072973E-04 -8.391039E-05 -6.100078E-04  2.769547E-04 -3.909233E-04 -1.434646E-04 -1.477629E-04 -9.063675E-04 -8.477259E-04 -3.324675E-04  2.605814E-04  1.730659E-03  1.019880E-03 -4.413720E-04 -4.852114E-04 -3.298331E-04 -3.134382E-04 -3.301686E-04 -3.834679E-04 -4.773855E-04 -3.828719E-04  2.778844E-05  2.525346E-04 -1.213583E-04 -5.493606E-04 -4.730923E-04 -1.710896E-04 -2.699619E-05 -1.576331E-05 -2.857420E-05 -3.655160E-05 -3.047380E-05 -1.251868E-05  1.450218E-05  4.175260E-05  6.219521E-05  7.584323E-05  7.882973E-05  7.562703E-05  6.294399E-05  4.533132E-05  2.603003E-05  6.825524E-06 -5.573643E-06 -1.393853E-05 -1.884593E-05 -1.909626E-05 -1.694214E-05 -1.378779E-05 -1.341005E-05 -1.547456E-05 -2.173982E-05 -2.892933E-05 -3.583477E-05 -3.767843E-05 -3.216013E-05 -5.752279E-06  5.349472E-05  1.554519E-04
   14    4
 5.180999E+01  1.864220E+01  4.210501E+00  1.668755E+00  3.846337E+00  2.061206E+00  1.075953E+00  4.767692E-01  2.159100E-01  1.429084E-01  9.384303E-02  5.607869E-02  1.922161E-02 -4.796311E-03 -8.569063E-03 -6.617806E-03 -2.180012E-03 -7.524320E-04  5.279062E-04  7.636775E-04  8.334345E-04 -1.492698E-05  6.523738E-04  4.827875E-05  9.105179E-04 -2.118194E-04 -9.238862E-04  1.725279E-04  6.615388E-04  5.645601E-04 -5.386657E-04  2.013424E-04  1.928734E-04  1.858243E-03  6.693929E-04  1.419015E-03 -1.140709E-03  8.488711E-04 -2.736830E-04  4.818857E-04  1.317090E-03  1.125256E-03  5.356900E-04  1.743447E-04 -5.645127E-05 -3.339207E-04 -4.481788E-04 -2.250114E-04  1.052394E-05 -5.948622E-05 -2.346955E-04 -2.668070E-04 -1.949287E-04 -1.194994E-04 -1.023378E-04 -1.592317E-04 -2.162125E-04 -2.051309E-04 -1.696975E-04 -1.629640E-04 -1.696898E-04 -1.684860E-04 -1.574645E-04 -1.395080E-04 -1.217428E-04 -1.051114E-04 -9.517794E-05 -9.275200E-05 -9.645513E-05 -1.108288E-04 -1.303736E-04 -1.489272E-04 -1.611349E-04 -1.618302E-04 -1.515500E-04 -1.312673E-04 -1.029919E-04 -6.827634E-05 -3.771423E-05 -1.831487E-05 -2.662081E-05 -6.256236E-05 -1.056955E-04 -1.222722E-04 -8.726583E-05
   14    6
 -3.150484E+02 -1.400586E+02 -6.279339E+01 -2.967454E+01 -1.497918E+01 -8.054863E+00 -4.480285E+00 -2.355225E+00 -1.219487E+00 -6.724875E-01 -3.402629E-01 -1.483207E-01 -6.471509E-02 -2.279098E-02 -9.302103E-03 -2.563121E-03 -3.657825E-04  6.478652E-04  1.300154E-03  7.978249E-04  6.440073E-04  1.508200E-03  4.575513E-04  3.145106E-04 -2.148487E-04 -3.685954E-04 -1.959935E-04  5.366900E-04 -2.688123E-04  3.406452E-04  4.213385E-04  7.834657E-04  1.101596E-04 -6.741790E-04  9.306576E-04 -5.375102E-04  1.527495E-03  5.109429E-04 -2.161717E-04 -9.160973E-04  5.947300E-04  7.868821E-04  2.674996E-06 -2.849920E-04 -6.318163E-05  3.092186E-04  4.193425E-04  5.837831E-05 -2.782046E-04 -1.129667E-04  1.924844E-04  2.006095E-04  5.385663E-05 -3.256409E-05 -6.917553E-05 -1.045185E-04 -1.050833E-04 -3.825870E-05  5.983837E-06 -5.003379E-05 -1.312524E-04 -1.558594E-04 -1.271154E-04 -7.337280E-05 -2.483903E-05 -2.008322E-06 -1.269505E-06 -1.356055E-05 -2.974990E-05 -4.183261E-05 -4.955131E-05 -5.390018E-05 -5.689762E-05 -5.886789E-05 -5.899991E-05 -5.528262E-05 -4.564235E-05 -3.193883E-05 -2.329415E-05 -2.809154E-05 -5.783998E-05 -1.159550E-04 -1.814112E-04 -2.232647E-04 -2.097812E-04
   14    8
 1.175612E+03  5.719274E+02  2.793142E+02  1.421037E+02  7.848378E+01  4.251648E+01  2.391814E+01  1.353156E+01  7.419911E+00  4.249436E+00  2.430740E+00  1.381803E+00  7.991079E-01  4.732255E-01  2.854812E-01  1.661154E-01  9.582458E-02  4.894670E-02  2.472813E-02  1.214350E-02  5.395553E-03  2.237870E-03  1.113940E-03  7.961273E-04 -2.906506E-04  4.600771E-04 -3.514481E-04  1.502511E-04 -4.683023E-04 -2.574587E-04  2.899495E-05 -1.460904E-03 -4.334114E-04 -4.523742E-04  1.863512E-05 -1.743427E-04  7.480454E-04 -1.080155E-03  1.240512E-03  4.359182E-04  1.042893E-03  1.019012E-03  3.020144E-04 -1.235384E-04 -1.130109E-04  1.732251E-04  3.996744E-04  2.475696E-04 -1.048596E-04 -3.887178E-04 -4.871839E-04 -3.637314E-04 -1.583302E-04 -1.996319E-05  5.464695E-05  1.023116E-04  9.821300E-05  2.310768E-05 -5.560185E-05 -7.234495E-05 -5.039694E-05 -2.594910E-05 -8.561521E-06  2.733271E-07  2.087362E-06 -4.895521E-06 -1.354447E-05 -1.920158E-05 -1.299334E-05  8.078188E-06  4.057395E-05  7.585794E-05  1.048292E-04  1.223428E-04  1.272322E-04  1.157791E-04  8.832218E-05  4.396542E-05 -3.011029E-06 -4.246006E-05 -5.827032E-05 -4.500993E-05 -2.319498E-05 -1.505802E-05 -4.435198E-05
   14   10
 -4.504079E+02 -2.259651E+02 -1.120247E+02 -5.585618E+01 -2.752651E+01 -1.427950E+01 -7.522337E+00 -4.340622E+00 -2.442438E+00 -1.389973E+00 -7.879535E-01 -4.634454E-01 -2.522659E-01 -1.554746E-01 -8.886116E-02 -4.969050E-02 -2.400751E-02 -1.300518E-02 -6.300377E-03 -1.866659E-03 -9.914586E-04  2.073203E-04  5.839151E-04  1.498395E-04  1.124840E-03  7.432151E-05  4.250950E-04  6.992882E-04  3.209507E-04 -9.030914E-05  5.981907E-04 -1.157143E-03  2.569918E-05  7.614904E-04 -1.647695E-03 -1.357886E-04 -1.021803E-03  1.149817E-03 -1.757770E-03  2.056838E-04  2.893601E-04 -5.588960E-05 -3.959223E-06  8.784420E-05  7.562015E-05 -8.183031E-05 -2.685885E-04 -3.573186E-04 -2.727253E-04 -2.701412E-05  7.509031E-05 -1.941038E-04 -4.499279E-04 -3.105918E-04 -4.802974E-05  8.598274E-06 -3.815704E-05 -2.976483E-05  1.073120E-06 -9.557931E-07 -2.031500E-05 -2.727516E-05 -2.451401E-05 -1.790416E-05 -1.670898E-05 -2.736704E-05 -4.275240E-05 -6.057557E-05 -7.278041E-05 -7.403587E-05 -6.572488E-05 -5.148200E-05 -3.265115E-05 -1.276473E-05  4.688042E-06  1.496622E-05  1.235655E-05 -4.367482E-06 -3.296480E-05 -6.401934E-05 -9.300845E-05 -1.166597E-04 -1.398327E-04 -1.733323E-04 -2.178723E-04
   14   12
 3.028433E+02  1.517489E+02  7.606540E+01  4.013758E+01  2.140772E+01  1.180829E+01  6.641907E+00  3.688723E+00  1.928248E+00  1.207909E+00  7.567988E-01  4.632887E-01  2.707578E-01  1.592867E-01  9.592718E-02  5.659267E-02  3.372819E-02  1.709366E-02  9.834197E-03  5.244263E-03  3.097122E-03  2.414276E-03  8.570408E-04  8.088660E-04 -4.788090E-04  4.724255E-04  1.300612E-04 -7.055483E-05  7.278848E-04  5.745998E-04 -3.504530E-04 -1.006425E-03  7.720096E-05  2.278235E-04 -1.771657E-03  8.013706E-04  5.497457E-04  3.283897E-03  1.085485E-04  2.209573E-03 -2.726216E-05 -6.466068E-04  2.568079E-04  7.598542E-05 -5.505371E-04 -5.273072E-04 -1.262668E-04  9.373638E-05  5.439941E-05 -1.694761E-04 -3.271839E-04 -2.081660E-04  8.792436E-06  1.145126E-04  9.237535E-05  4.976462E-06 -3.976571E-05  2.200622E-05  7.976273E-05  2.264720E-05 -6.862942E-05 -9.347617E-05 -5.894057E-05 -1.995267E-06  4.661521E-05  5.853584E-05  4.320463E-05  1.463218E-05 -4.929688E-06 -7.267956E-06  2.677551E-06  1.920637E-05  2.471208E-05  1.680952E-05 -1.105729E-06 -1.694047E-05 -2.413321E-05 -1.533054E-05 -1.387487E-06  4.718261E-06 -1.033547E-05 -5.288716E-05 -1.085547E-04 -1.571081E-04 -1.724164E-04
   14   14
 3.884565E+02  1.945905E+02  9.718636E+01  5.018911E+01  2.670108E+01  1.444714E+01  8.000358E+00  4.469654E+00  2.435833E+00  1.460488E+00  8.844250E-01  5.340026E-01  3.032055E-01  1.796885E-01  1.098183E-01  6.981678E-02  4.109891E-02  2.182448E-02  1.204091E-02  6.007295E-03  2.658188E-03 -2.053214E-05  1.766324E-04  1.567530E-03  2.010676E-04  5.107665E-04  5.224806E-04  8.718488E-04  8.739847E-04  1.851671E-03 -8.184755E-04 -3.087000E-04 -3.669504E-04 -2.693436E-03 -4.573387E-04  3.464968E-04  1.116567E-03  2.140932E-03 -2.111468E-03 -5.418544E-04  1.304867E-03  1.328957E-03  9.197319E-04  1.249380E-03  1.560683E-03  9.641877E-04  6.341014E-05 -3.518139E-04 -2.848262E-04  3.664230E-05  3.132460E-04  3.199845E-04  2.017447E-04  1.524866E-04  1.343279E-04  8.062544E-05  3.048129E-05  2.477519E-05  2.930193E-05  4.922804E-06 -2.388296E-05 -2.706953E-05 -1.367423E-05  5.923977E-06  1.093226E-05 -5.384401E-06 -2.990276E-05 -4.777686E-05 -3.884371E-05  6.267304E-06  6.969168E-05  1.247010E-04  1.463524E-04  1.183397E-04  5.906021E-05 -6.555386E-06 -5.165528E-05 -5.700852E-05 -3.383759E-05  4.948242E-06  4.411017E-05  6.769897E-05  8.023078E-05  9.028348E-05  1.088120E-04
   15    0
 1.040068E+03  4.780528E+02  2.144006E+02  1.028810E+02  5.745055E+01  2.960798E+01  1.558015E+01  8.291994E+00  4.440610E+00  2.378121E+00  1.317248E+00  6.995522E-01  3.801382E-01  2.213867E-01  1.311971E-01  7.456039E-02  4.004306E-02  2.122583E-02  1.131574E-02  6.023543E-03  2.997497E-03  3.740481E-03  4.644342E-04  1.638506E-03  6.531834E-04 -9.489047E-04 -2.365537E-05 -4.697940E-05 -1.543717E-05 -1.596595E-04  6.519655E-05 -5.332516E-04 -1.473203E-05 -2.305654E-03 -6.880028E-04 -1.878438E-03 -2.604467E-03 -2.033713E-03  3.808258E-04 -5.232827E-04  2.205672E-04  9.587193E-06 -6.778720E-04 -3.498381E-04  1.384048E-04 -1.906675E-04 -3.856036E-04  4.566069E-04  1.174174E-03  6.240571E-04 -1.935246E-04 -1.589809E-04  2.214966E-04  2.522696E-04  1.108002E-04  1.012667E-04  1.424611E-04  1.008014E-04  4.091644E-05  4.672330E-05  7.941608E-05  8.720717E-05  7.413235E-05  5.516342E-05  4.726175E-05  6.279648E-05  9.826500E-05  1.337736E-04  1.632059E-04  1.745356E-04  1.682763E-04  1.567327E-04  1.418645E-04  1.307389E-04  1.220806E-04  1.184729E-04  1.185131E-04  1.254565E-04  1.308417E-04  1.389676E-04  1.480536E-04  1.524651E-04  1.519494E-04  1.468905E-04  1.384775E-04
   15    2
 -9.303221E+02 -4.381674E+02 -2.065061E+02 -9.811382E+01 -4.482129E+01 -2.315748E+01 -1.219441E+01 -6.511170E+00 -3.501363E+00 -1.800577E+00 -9.748712E-01 -5.279437E-01 -2.904717E-01 -1.673660E-01 -9.435092E-02 -5.628361E-02 -3.234550E-02 -1.745034E-02 -9.221063E-03 -5.098746E-03 -2.859967E-03 -2.169382E-03 -7.361506E-04 -8.233713E-04 -6.742425E-04 -3.727972E-04 -5.007236E-04 -1.720906E-04  1.909182E-04 -2.225851E-04 -6.017815E-05  3.959962E-04 -2.309909E-04 -2.875666E-04 -1.684860E-03 -8.162123E-04 -6.181204E-04 -1.927475E-03  2.612493E-04  1.341494E-03  1.272608E-04 -7.792579E-04 -8.495539E-04 -3.710742E-04  3.289960E-05 -1.007396E-04 -3.859171E-04 -3.542969E-04 -2.055370E-04 -2.181682E-04 -3.034403E-04 -3.184187E-04 -2.605813E-04 -1.655548E-04 -8.324284E-05 -5.530608E-05 -4.291157E-05 -4.067604E-06  2.395443E-05  6.401340E-06 -2.636787E-05 -3.611205E-05 -2.480833E-05 -5.369630E-06  1.134795E-05  1.483142E-05  5.781207E-06 -1.063929E-05 -3.084654E-05 -5.190345E-05 -7.027374E-05 -8.461523E-05 -9.503024E-05 -9.916527E-05 -1.006091E-04 -9.881893E-05 -9.496903E-05 -8.956189E-05 -8.103818E-05 -6.535643E-05 -3.906170E-05 -2.826732E-06  3.105217E-05  4.743190E-05  3.103861E-05
   15    4
 1.004734E+03  4.665303E+02  2.150126E+02  1.046450E+02  5.427927E+01  2.826586E+01  1.494816E+01  7.971600E+00  4.228659E+00  2.171337E+00  1.231374E+00  6.988678E-01  3.994496E-01  2.297333E-01  1.334125E-01  7.796168E-02  4.426693E-02  2.369300E-02  1.254135E-02  6.496580E-03  3.378681E-03  1.120661E-03  5.775888E-04 -1.275927E-04  1.813080E-04 -6.649783E-04  3.199059E-04 -4.337453E-04 -3.323777E-04 -1.588770E-04 -3.048382E-04 -5.383784E-05  3.273521E-05 -1.169924E-04 -3.780464E-04  9.630311E-04  4.407026E-05 -4.485420E-04 -9.949061E-04 -1.658932E-03 -5.571488E-04 -1.215293E-04 -1.881097E-04  1.535692E-04  5.243454E-04  4.282555E-04  1.351454E-04  1.664332E-05  3.551653E-05  9.470393E-05  2.178686E-04  4.151355E-04  4.982364E-04  3.193537E-04  9.549541E-05  5.175112E-05  8.513601E-05  6.006827E-05  1.535248E-05  1.443914E-05  3.704524E-05  5.301726E-05  5.213013E-05  4.511118E-05  3.149748E-05  1.553099E-05 -7.090098E-07 -1.252259E-05 -1.681238E-05 -1.186495E-05 -4.316502E-07  1.383921E-05  2.403618E-05  2.973016E-05  3.025879E-05  2.583097E-05  2.046329E-05  1.432604E-05  1.497781E-05  2.152210E-05  3.740646E-05  6.546751E-05  8.782673E-05  8.545426E-05  4.455566E-05
   15    6
 -6.030126E+02 -2.731624E+02 -1.253667E+02 -6.022057E+01 -2.797168E+01 -1.452554E+01 -7.742778E+00 -4.214463E+00 -2.312558E+00 -1.225568E+00 -6.872317E-01 -4.342559E-01 -2.655511E-01 -1.605859E-01 -8.344863E-02 -4.749041E-02 -2.636860E-02 -1.448560E-02 -7.439326E-03 -3.935674E-03 -1.860532E-03 -5.789644E-04 -6.290212E-04 -4.511576E-04 -3.850297E-04 -5.521776E-04  3.735056E-05  3.321597E-04  1.226650E-04  1.592367E-05  5.785481E-05  9.985594E-04 -2.170256E-04 -9.845390E-05  2.670243E-04 -9.361920E-04 -3.762903E-04  8.066312E-04  1.762164E-03 -1.658163E-04 -1.316328E-03 -7.755501E-04  1.528574E-04  3.063511E-04  5.465618E-05 -2.850415E-05  4.300424E-05  1.060039E-04  1.068230E-04  3.053589E-05 -1.064484E-04 -2.587555E-04 -3.099693E-04 -1.748868E-04  2.813594E-06  6.878647E-05  5.897683E-05  3.781558E-05  3.237434E-05  5.298480E-05  6.940396E-05  5.377452E-05  1.517615E-05 -3.007834E-05 -6.402065E-05 -7.276519E-05 -6.277249E-05 -4.390675E-05 -2.593941E-05 -1.693770E-05 -1.225361E-05 -1.288315E-05 -1.230611E-05 -7.793169E-06 -5.905347E-06 -1.183170E-05 -3.272285E-05 -6.941255E-05 -1.095641E-04 -1.420658E-04 -1.488056E-04 -1.226428E-04 -8.247066E-05 -4.646222E-05 -3.516109E-05
   15    8
 -1.817342E+01 -1.378318E+01 -8.779462E+00 -6.881436E+00 -9.086338E+00 -5.103896E+00 -2.958197E+00 -1.711391E+00 -9.405110E-01 -6.178062E-01 -4.067940E-01 -2.294071E-01 -1.449100E-01 -9.863440E-02 -6.935688E-02 -4.172345E-02 -2.551915E-02 -1.295190E-02 -7.027778E-03 -3.656444E-03 -1.437592E-03 -1.136721E-03 -4.948243E-04 -2.990201E-04 -1.044198E-04 -7.137393E-05 -9.287853E-05  7.797191E-04  1.179542E-03 -2.110071E-04 -6.910823E-05 -3.422748E-04  2.560987E-04  1.534803E-04  7.386235E-04  8.509787E-04 -2.652518E-04  5.800218E-04  1.471254E-03 -5.349512E-05  1.903718E-03  1.530628E-03 -2.047804E-04 -4.523435E-04  3.620098E-05  4.648084E-06 -2.475093E-04 -1.519254E-04  1.055472E-04  1.940138E-04  1.279874E-04 -2.143730E-06 -1.014631E-04 -9.168620E-05 -4.549056E-05 -4.115925E-05 -4.931607E-05 -3.035347E-05 -3.567196E-06  3.267076E-07 -6.409999E-06 -2.748064E-06  7.731987E-06  1.886635E-05  2.359321E-05  1.564200E-05  1.443265E-06 -1.271261E-05 -2.255096E-05 -2.237347E-05 -1.400595E-05 -4.467320E-06  1.270977E-06 -1.102963E-06 -1.283787E-05 -2.737655E-05 -4.686470E-05 -6.480193E-05 -7.490896E-05 -6.906532E-05 -3.856184E-05  1.764027E-05  7.572982E-05  1.129513E-04  1.089762E-04
   15   10
 -9.309752E+01 -4.116378E+01 -1.772884E+01 -9.601161E+00 -6.451716E+00 -3.520806E+00 -2.135182E+00 -1.267517E+00 -7.547183E-01 -5.047627E-01 -3.065115E-01 -1.884555E-01 -1.294828E-01 -6.114551E-02 -3.475424E-02 -2.352292E-02 -1.693697E-02 -7.229869E-03 -3.884321E-03 -2.125787E-03 -2.113283E-03 -6.431642E-04 -3.517090E-04 -7.251877E-04 -4.548779E-04 -2.593155E-04  1.580483E-04  4.427444E-04 -6.110958E-04 -3.548153E-04 -7.394291E-04 -1.221451E-03 -6.423325E-04 -1.103499E-03  8.338888E-05 -3.849940E-04  7.441502E-04  1.407261E-03  5.673221E-05  1.194568E-03  4.011936E-04 -1.748286E-04  5.194453E-05  5.234414E-04  5.838994E-04 -1.408494E-04 -6.923878E-04 -2.104198E-04  3.966139E-04  1.746088E-04 -2.032339E-04  4.999222E-05  4.505279E-04  3.954789E-04  1.473556E-04  6.692117E-05  8.555234E-05  6.863738E-05  4.732657E-05  6.977634E-05  1.033529E-04  1.083855E-04  8.766778E-05  5.815497E-05  3.565542E-05  2.980046E-05  4.009128E-05  4.994972E-05  5.724628E-05  5.211436E-05  3.786303E-05  3.045769E-05  3.624622E-05  6.050510E-05  9.618195E-05  1.269181E-04  1.408996E-04  1.302350E-04  1.017322E-04  7.260686E-05  5.894243E-05  6.451719E-05  7.770036E-05  7.899016E-05  5.374722E-05
   15   12
 -1.172389E+02 -5.604631E+01 -2.678377E+01 -1.339773E+01 -6.925542E+00 -3.939447E+00 -2.611685E+00 -1.406250E+00 -6.781271E-01 -4.213849E-01 -2.707166E-01 -1.687148E-01 -9.323882E-02 -6.245600E-02 -3.899329E-02 -2.808683E-02 -1.520415E-02 -7.596852E-03 -3.672603E-03 -1.708947E-03 -9.467446E-05 -3.931561E-04 -1.903642E-04  4.501579E-04  2.445416E-04  1.725679E-04  1.301940E-04  7.357228E-04 -1.752763E-04  1.432533E-04 -4.106756E-04 -1.110606E-03  9.839863E-06  1.195571E-03 -1.047447E-03  2.552084E-04  8.641318E-04  7.859029E-04 -4.537799E-04  1.378988E-03 -8.764779E-06 -4.606306E-04 -1.413203E-04 -6.900840E-04 -1.096712E-03 -2.487808E-04  7.370401E-04  6.815886E-04  1.146824E-04 -1.717354E-04 -8.323340E-05  2.354999E-04  4.281054E-04  2.095532E-04 -9.266521E-05 -1.237517E-04  3.520379E-06  9.082052E-05  9.639765E-05  2.823607E-05 -5.838403E-05 -1.125743E-04 -1.286028E-04 -1.177942E-04 -8.624798E-05 -4.312708E-05  4.319776E-06  4.814688E-05  8.558968E-05  1.091116E-04  1.164924E-04  1.125770E-04  9.246140E-05  6.124720E-05  2.829517E-05  5.362826E-06 -9.138911E-08  2.336733E-05  5.942496E-05  9.464595E-05  1.126561E-04  9.893417E-05  5.647350E-05 -5.185550E-06 -8.134581E-05
   15   14
 2.245141E+02  1.106329E+02  5.422920E+01  2.754510E+01  1.440576E+01  7.600590E+00  4.234716E+00  2.515642E+00  1.392370E+00  9.695512E-01  6.518077E-01  4.022546E-01  2.365463E-01  1.352353E-01  8.141480E-02  5.416010E-02  3.186452E-02  1.599633E-02  7.862684E-03  4.364231E-03  1.788436E-03  1.404965E-03 -1.338380E-04 -7.380259E-04 -6.666784E-05 -1.530387E-03 -4.489445E-04 -5.612223E-04 -9.392599E-04 -2.216729E-04 -5.468290E-04  5.891698E-04 -4.821836E-04 -5.628974E-04 -1.043627E-03 -1.279651E-03  9.922762E-04  2.976569E-04 -7.324330E-04 -2.699339E-04 -2.411061E-03 -1.705822E-03  3.612382E-04  5.904274E-04 -2.059688E-04 -5.798532E-04 -5.190819E-04 -3.032525E-04 -7.281041E-05  7.904646E-05  9.134959E-05 -3.650552E-05 -1.294143E-04 -5.308874E-05  6.282042E-05  5.501993E-05 -3.188515E-05 -1.045172E-04 -1.160237E-04 -4.395002E-05  3.690905E-05  5.708179E-05  2.606216E-05 -2.650762E-05 -6.723660E-05 -7.366217E-05 -5.323123E-05 -2.205941E-05  6.455396E-06  1.913207E-05  1.536832E-05  2.257872E-06 -2.045327E-05 -4.331079E-05 -5.991492E-05 -6.333684E-05 -4.065996E-05  8.868974E-06  7.335527E-05  1.326508E-04  1.678524E-04  1.701015E-04  1.563839E-04  1.456257E-04  1.556181E-04
   16    0
 -4.088110E+02 -1.958708E+02 -9.313664E+01 -4.389054E+01 -1.932683E+01 -9.923312E+00 -5.239361E+00 -2.802174E+00 -1.516985E+00 -7.919685E-01 -3.931363E-01 -2.211913E-01 -1.115717E-01 -5.392557E-02 -3.061583E-02 -1.537804E-02 -1.027219E-02 -6.513228E-03 -3.523216E-03 -2.326758E-03 -1.510185E-03  4.319850E-04 -6.667002E-04  6.247863E-04 -8.640238E-04 -4.794144E-06  1.171163E-03 -1.648335E-04 -1.503980E-03 -3.709431E-04  7.582370E-05 -1.488832E-03  2.273965E-04 -7.352795E-04 -4.357264E-04 -9.625051E-04 -9.959826E-04  3.968104E-04 -5.933331E-04 -3.779426E-04  8.199211E-04  2.638699E-04 -7.309788E-04 -4.096482E-04  2.405830E-04 -3.143638E-05 -7.773589E-04 -1.204404E-03 -1.190099E-03 -8.397055E-04 -4.746147E-04 -3.802108E-04 -4.052692E-04 -3.514588E-04 -2.375680E-04 -1.375616E-04 -8.518567E-05 -8.588612E-05 -1.071207E-04 -1.129524E-04 -1.078019E-04 -9.714052E-05 -8.787784E-05 -9.115545E-05 -1.134273E-04 -1.572054E-04 -2.098469E-04 -2.562717E-04 -2.805330E-04 -2.705983E-04 -2.370280E-04 -1.905635E-04 -1.401913E-04 -9.951266E-05 -7.112553E-05 -5.126367E-05 -4.301895E-05 -4.225888E-05 -5.237923E-05 -6.980783E-05 -9.942814E-05 -1.349354E-04 -1.729785E-04 -2.161504E-04 -2.603934E-04
   16    2
 4.367481E+02  2.025565E+02  9.027194E+01  4.355257E+01  2.461831E+01  1.263653E+01  6.661419E+00  3.530334E+00  1.840829E+00  9.136807E-01  4.925106E-01  2.744900E-01  1.516999E-01  9.232706E-02  6.330859E-02  2.944975E-02  1.489208E-02  8.728138E-03  4.505024E-03  2.674453E-03  1.117450E-03  5.445217E-04  5.603498E-04 -2.406282E-04  2.500727E-04  4.414915E-04 -5.844449E-04 -9.911472E-05  6.081756E-04  2.242129E-04  1.720894E-04  8.615103E-04 -2.461377E-04  1.075072E-03 -1.323824E-04  4.128094E-05 -1.083643E-03  6.609300E-04  1.756344E-04  3.801232E-04 -4.760984E-05 -5.436125E-04 -6.880262E-04 -4.621564E-04 -2.505931E-04 -3.680921E-04 -4.802634E-04 -2.362271E-04  9.740134E-05  2.026330E-04  1.946992E-04  2.435481E-04  2.617627E-04  1.531350E-04  2.305045E-05 -1.361993E-05 -5.574523E-06 -2.061468E-05 -4.235931E-05 -4.217179E-05 -2.985566E-05 -2.173033E-05 -2.060766E-05 -2.049771E-05 -2.091225E-05 -1.715956E-05 -9.713649E-06 -4.754168E-06 -1.154520E-06 -3.009129E-06 -7.605824E-06 -8.736742E-06 -6.974949E-06  2.695367E-06  1.533978E-05  2.831139E-05  3.491949E-05  3.392234E-05  2.327031E-05  9.761567E-06 -7.241515E-06 -2.372226E-05 -4.519458E-05 -8.123295E-05 -1.396385E-04
   16    4
 -1.985828E+02 -9.685664E+01 -4.558144E+01 -2.145728E+01 -1.055698E+01 -5.372955E+00 -2.813499E+00 -1.461599E+00 -7.082472E-01 -3.655938E-01 -2.185347E-01 -1.331650E-01 -8.685237E-02 -4.892818E-02 -2.557590E-02 -1.050037E-02 -6.087217E-03 -3.311923E-03 -1.615940E-03 -1.017657E-03 -2.928479E-04  6.360898E-05 -2.331685E-04 -2.176024E-05  4.317823E-04  7.200125E-04  2.767050E-05 -1.599764E-04  8.754645E-04  8.838732E-04  4.503630E-04 -7.698126E-05  6.207095E-04 -6.478252E-04 -1.861878E-04 -2.564633E-04  2.826522E-05 -1.099214E-03  6.612109E-05  1.797417E-04 -2.486896E-05  2.838675E-04  7.471333E-04  8.919642E-04  7.266043E-04  3.970028E-04  1.347675E-04  1.035273E-04  1.054294E-04 -4.716622E-05 -1.888216E-04 -1.404559E-04 -1.665553E-05  3.024943E-05  1.676194E-05 -4.822451E-06 -9.024613E-06  1.292634E-05  4.538981E-05  7.040061E-05  8.361004E-05  8.759539E-05  8.380888E-05  7.521810E-05  6.271294E-05  5.094115E-05  3.941429E-05  2.865342E-05  1.429733E-05 -4.191563E-08 -1.362539E-05 -2.304808E-05 -2.310630E-05 -1.570402E-05 -1.838012E-06  1.275458E-05  2.323335E-05  2.676634E-05  2.538857E-05  2.293966E-05  2.711655E-05  3.739436E-05  4.393331E-05  2.844479E-05 -2.428621E-05
   16    6
 -6.661455E+01 -2.142528E+01 -7.777988E+00 -4.182249E+00 -7.269942E-01 -3.635629E-01 -2.325849E-01 -2.217583E-01 -2.134519E-01 -1.170099E-01 -3.921637E-02 -2.203863E-03 -8.957625E-03 -9.222926E-03 -8.326623E-03 -8.025417E-03 -4.539571E-03 -1.276726E-03 -7.021435E-06  4.315778E-04  6.534832E-04  2.328666E-04 -7.816425E-05  5.053991E-04  4.915261E-04  4.301380E-04  3.758260E-04  4.111870E-04  7.247326E-04  2.149354E-04 -2.318625E-04  7.712904E-04 -2.444592E-04  6.351699E-04 -3.482272E-04  3.051076E-04 -2.572657E-05  2.138264E-03  9.730047E-04  8.362630E-04  3.033914E-04  3.107051E-04  5.853196E-04  3.975657E-04  3.409919E-05 -1.003533E-04 -8.082802E-05 -6.907285E-05 -7.874557E-05 -9.002960E-05 -1.219488E-04 -1.760919E-04 -1.666479E-04 -2.912267E-05  6.444459E-05 -3.026113E-05 -1.389762E-04 -8.492981E-05  2.275543E-05  4.186088E-05  4.472461E-06 -2.625830E-05 -4.292657E-05 -4.725765E-05 -4.405458E-05 -3.659697E-05 -2.708540E-05 -2.072579E-05 -1.400254E-05 -1.201974E-05 -1.384005E-05 -1.656640E-05 -1.364685E-05 -8.900402E-06 -1.554338E-06  4.845752E-06  5.718343E-06 -1.271033E-06 -1.256335E-05 -2.353182E-05 -2.658470E-05 -1.882631E-05 -2.769347E-06  1.438404E-05  2.176825E-05
   16    8
 9.311897E+01  3.698670E+01  1.648661E+01  7.479905E+00  2.390329E+00  1.103331E+00  6.336423E-01  5.596630E-01  4.419235E-01  2.492388E-01  8.081545E-02  7.846103E-02  5.009998E-02  4.274515E-02  3.678515E-02  2.670040E-02  1.674280E-02  7.263138E-03  3.628868E-03  1.541047E-03  1.248696E-03  1.645594E-04 -1.140434E-04 -4.534026E-04 -6.234290E-05  4.115349E-04 -4.692954E-04  2.089095E-03  4.179600E-04  9.381148E-06 -1.250421E-04  1.348302E-04 -2.280392E-05 -8.361054E-04  3.549159E-04  5.247356E-04 -4.247763E-04 -1.912211E-03  2.694376E-04 -1.020312E-03  7.557916E-04  7.017160E-04 -6.547275E-04 -8.965717E-04 -4.271522E-04 -1.185305E-04  4.700913E-05  2.456353E-04  2.631420E-04 -5.900881E-05 -3.103220E-04 -1.272181E-04  1.500508E-04  1.294460E-04 -2.818436E-05 -8.770066E-05 -6.704136E-05 -3.432545E-05 -1.290185E-05 -8.587263E-06 -1.408912E-05 -1.689964E-05 -1.555957E-05 -1.076513E-05 -3.298087E-06  7.105433E-06  1.538326E-05  1.222358E-05 -2.293034E-06 -3.373591E-05 -7.151430E-05 -1.006831E-04 -1.077023E-04 -8.349292E-05 -3.701143E-05  1.344052E-05  5.333345E-05  6.881618E-05  6.493533E-05  4.370165E-05  1.554246E-05 -1.384526E-05 -2.881945E-05 -1.383883E-05  4.329670E-05
   16   10
 2.313441E+02  1.066312E+02  4.830578E+01  2.298181E+01  1.295929E+01  6.842403E+00  3.950489E+00  2.131809E+00  1.044030E+00  6.169597E-01  3.671567E-01  2.103950E-01  1.416565E-01  8.620364E-02  5.733028E-02  4.067029E-02  2.866668E-02  1.227190E-02  5.930107E-03  3.331478E-03  1.427720E-03  1.865513E-04  9.870954E-04  3.140024E-04  2.638328E-04  6.857657E-05 -4.605667E-04  3.293209E-04 -2.618158E-04  8.373798E-05  1.284473E-04 -1.073364E-03  3.242213E-04  5.512008E-04 -1.751522E-04 -6.937862E-04 -6.527797E-04  2.857816E-03 -9.749991E-04  3.515028E-04 -1.363411E-04 -3.026264E-04  3.127807E-05 -2.789730E-04 -5.677121E-04 -1.022023E-04  2.700815E-04 -2.662106E-04 -7.439532E-04 -1.981850E-04  4.893535E-04  3.370901E-04 -1.112338E-04 -1.558177E-04  1.463189E-05  8.120943E-05  7.415497E-05  8.632891E-05  1.016818E-04  8.714644E-05  6.133197E-05  4.544872E-05  4.112923E-05  4.343544E-05  4.695135E-05  5.041614E-05  5.156333E-05  5.303277E-05  5.276907E-05  5.193396E-05  5.118461E-05  4.870636E-05  4.289657E-05  3.578972E-05  3.123783E-05  3.429417E-05  4.908953E-05  7.818109E-05  1.150291E-04  1.466881E-04  1.616985E-04  1.570383E-04  1.511635E-04  1.655488E-04  2.198035E-04
   16   12
 -1.721849E+02 -8.088101E+01 -3.689475E+01 -1.641850E+01 -7.233873E+00 -3.263727E+00 -1.729043E+00 -1.137049E+00 -6.137222E-01 -3.388574E-01 -2.390608E-01 -1.338359E-01 -7.523515E-02 -4.103411E-02 -2.104363E-02 -1.585090E-02 -6.748761E-03 -4.302138E-03 -1.959282E-03 -6.916339E-04  3.703493E-05 -4.073832E-04 -2.689801E-04  7.309733E-05  1.473279E-04  5.731310E-05  4.590319E-04  8.446018E-04  1.629187E-04  4.678827E-05 -6.926943E-04 -1.483247E-03 -3.616107E-04  8.154945E-05 -6.642128E-04  5.726104E-04  1.197095E-03 -1.038580E-03 -1.641209E-03  1.390022E-03  3.960981E-04 -3.455632E-04 -4.315912E-05  2.839997E-04  3.791722E-04  2.405795E-04  1.322573E-04  2.308841E-04  3.248394E-04  1.776518E-04 -1.193461E-04 -3.872476E-04 -4.719536E-04 -2.759733E-04 -4.809635E-06  1.191166E-04  9.518067E-05 -8.961480E-06 -7.857989E-05 -2.762798E-05  6.807972E-05  1.120434E-04  1.036916E-04  6.754483E-05  2.840436E-05  6.184067E-06 -1.244089E-06  1.290508E-06  7.458805E-06  1.471785E-05  1.891293E-05  2.052120E-05  1.918529E-05  1.418454E-05  9.778584E-06  1.068792E-05  2.213749E-05  4.676157E-05  7.452372E-05  8.933971E-05  7.714151E-05  3.268021E-05 -1.623978E-05 -4.304271E-05 -1.388322E-05
   16   14
 8.603836E+01  3.985664E+01  1.846517E+01  9.049335E+00  4.292692E+00  2.237401E+00  1.240356E+00  6.657040E-01  2.396325E-01  2.068595E-01  1.702320E-01  1.251946E-01  6.823555E-02  4.154222E-02  3.128281E-02  2.305345E-02  1.431181E-02  6.739267E-03  4.314014E-03  2.291826E-03  1.510951E-03  1.119570E-03  1.131325E-04  2.055382E-04 -4.507310E-04  1.205704E-03  4.596418E-04  5.997989E-04  8.396528E-04  6.293753E-04 -7.076600E-04 -4.423684E-04  6.796431E-04  6.423636E-04 -9.208115E-04  3.767864E-04 -1.009499E-03 -5.171943E-04 -1.981052E-03 -4.812541E-05  4.731484E-05 -3.556855E-04 -3.343482E-04  8.368494E-06  3.365143E-04  3.473273E-04  1.102976E-04 -2.441126E-04 -4.688913E-04 -3.877220E-04 -1.688960E-04 -2.556716E-05  2.742851E-05  3.926536E-05  3.275095E-05  3.625606E-05  1.535411E-05 -6.319316E-05 -1.290941E-04 -1.108287E-04 -5.455144E-05 -1.541535E-05  3.083422E-07  4.515074E-06  8.073250E-06  1.693568E-05  2.736714E-05  3.547319E-05  3.734072E-05  2.982379E-05  1.561210E-05  6.641107E-07 -7.837813E-06 -6.474353E-06 -2.551552E-06 -2.200558E-06 -1.346911E-05 -4.127121E-05 -7.421471E-05 -1.024724E-04 -1.092826E-04 -8.994308E-05 -5.736962E-05 -2.339560E-05 -7.835308E-06
   16   16
 8.665321E+01  4.126175E+01  1.945164E+01  9.449438E+00  4.744685E+00  2.431153E+00  1.261501E+00  6.527504E-01  3.414145E-01  2.030793E-01  1.104847E-01  6.509366E-02  3.375315E-02  3.440458E-02  2.677120E-02  2.344412E-02  1.387737E-02  7.581936E-03  4.092060E-03  2.239881E-03  1.038141E-03  4.179957E-04  8.633418E-05  2.259921E-04 -1.232960E-04 -3.268313E-04  4.820120E-04  6.158960E-04  3.175785E-05  1.274478E-03 -6.223497E-04 -3.912199E-06  2.622035E-04 -1.886762E-03  1.022192E-03  1.058152E-03  7.151740E-04  2.303940E-03  1.092504E-03 -6.645080E-05  1.237594E-03  7.028544E-04 -5.463603E-04 -2.861766E-04  5.469498E-04  6.204076E-04  2.891748E-04  1.721013E-04  2.074439E-04  2.068924E-04  1.751950E-04  1.549871E-04  1.306969E-04  8.835752E-05  2.249874E-05 -5.585667E-05 -1.005439E-04 -8.342936E-05 -4.871099E-05 -4.128664E-05 -2.943861E-05  1.964582E-05  8.734048E-05  1.421862E-04  1.537891E-04  1.009451E-04  8.030229E-06 -8.931406E-05 -1.574550E-04 -1.698753E-04 -1.394603E-04 -9.044328E-05 -4.866037E-05 -3.002627E-05 -3.415396E-05 -5.483279E-05 -8.572470E-05 -1.221626E-04 -1.581538E-04 -1.925717E-04 -2.201220E-04 -2.341229E-04 -2.321501E-04 -2.030341E-04 -1.541026E-04

